Power Consumption Analysis of Parallel Algorithms on GPUs

Due to their highly parallel multi-cores architecture, GPUs are being increasingly used in a wide range of computationally intensive applications. Compared to CPUs, GPUs can achieve higher performances at accelerating the programs' execution in an energy-efficient way. Therefore GPGPU computing is useful for high performance computing applications and in many scientific research fields. In order to bring further performance improvements, GPU clusters are increasingly adopted. The energy consumed by GPUs cannot be neglected. Therefore, an energy-efficient time scheduling of the programs that are going to be executed by the parallel GPUs based on their deadline as well as the assigned priorities could be deployed to face their energetic avidity. For this reason, we present in this paper a model enabling the measure of the power consumption and the time execution of some elementary operations running on a single GPU using a new developed energy measurement protocol. Consequently, using our methodology, energy needs of a program could be predicted, allowing a better task scheduling.

==> data/Oscilloscope.txt <==
0.000000 0.264063 
0.008000 0.270156 
0.016000 0.270156 
0.024000 0.274062 
0.032000 0.272031 
0.040000 0.264063 
0.048000 0.268125 
0.056000 0.280000 
0.064000 0.268125 
0.072000 0.268125 
0.080000 0.264063 
0.088000 0.268125 
0.096000 0.262031 
0.104000 0.276094 
0.112000 0.274062 
0.120000 0.268125 
0.128000 0.272031 
0.136000 0.274062 
0.144000 0.268125 
0.152000 0.280000 
0.160000 0.272031 
0.168000 0.264063 
0.176000 0.268125 
0.184000 0.272031 
0.192000 0.278125 
0.200000 0.274062 
0.208000 0.278125 
0.216000 0.264063 
0.224000 0.264063 
0.232000 0.276094 
0.240000 0.266094 
0.248000 0.264063 
0.256000 0.268125 
0.264000 0.274062 
0.272000 0.278125 
0.280000 0.266094 
0.288000 0.274062 
0.296000 0.266094 
0.304000 0.266094 
0.312000 0.282031 
0.320000 0.276094 
0.328000 0.262031 
0.336000 0.274062 
0.344000 0.276094 
0.352000 0.264063 
0.360000 0.272031 
0.368000 0.270156 
0.376000 0.272031 
0.384000 0.276094 
0.392000 0.278125 
0.400000 0.270156 
0.408000 0.266094 
0.416000 0.278125 
0.424000 0.268125 
0.432000 0.274062 
0.440000 0.270156 
0.448000 0.270156 
0.456000 0.270156 
0.464000 0.270156 
0.472000 0.274062 
0.480000 0.270156 
0.488000 0.262031 
0.496000 0.270156 
0.504000 0.272031 
0.512000 0.276094 
0.520000 0.268125 
0.528000 0.264063 
0.536000 0.262031 
0.544000 0.278125 
0.552000 0.282031 
0.560000 0.266094 
0.568000 0.274062 
0.576000 0.264063 
0.584000 0.282031 
0.592000 0.268125 
0.600000 0.262031 
0.608000 0.272031 
0.616000 0.264063 
0.624000 0.272031 
0.632000 0.286094 
0.640000 0.278125 
0.648000 0.270156 
0.656000 0.268125 
0.664000 0.282031 
0.672000 0.276094 
0.680000 0.276094 
0.688000 0.268125 
0.696000 0.270156 
0.704000 0.272031 
0.712000 0.268125 
0.720000 0.270156 
0.728000 0.266094 
0.736000 0.266094 
0.744000 0.274062 
0.752000 0.280000 
0.760000 0.276094 
0.768000 0.264063 
0.776000 0.268125 
0.784000 0.284063 
0.792000 0.280000 
0.800000 0.268125 
0.808000 0.268125 
0.816000 0.272031 
0.824000 0.274062 
0.832000 0.274062 
0.840000 0.278125 
0.848000 0.264063 
0.856000 0.270156 
0.864000 0.270156 
0.872000 0.274062 
0.880000 0.266094 
0.888000 0.264063 
0.896000 0.262031 
0.904000 0.270156 
0.912000 0.274062 
0.920000 0.278125 
0.928000 0.270156 
0.936000 0.272031 
0.944000 0.270156 
0.952000 0.276094 
0.960000 0.272031 
0.968000 0.266094 
0.976000 0.270156 
0.984000 0.266094 
0.992000 0.274062 
1.000000 0.270156 
1.008000 0.274062 
1.016000 0.274062 
1.024000 0.278125 
1.032000 0.274062 
1.040000 0.266094 
1.048000 0.272031 
1.056000 0.274062 
1.064000 0.272031 
1.072000 0.270156 
1.080000 0.270156 
1.088000 0.272031 
1.096000 0.270156 
1.104000 0.270156 
1.112000 0.268125 
1.120000 0.272031 
1.128000 0.270156 
1.136000 0.266094 
1.144000 0.278125 
1.152000 0.270156 
1.160000 0.278125 
1.168000 0.264063 
1.176000 0.274062 
1.184000 0.278125 
1.192000 0.274062 
1.200000 0.264063 
1.208000 0.264063 
1.216000 0.270156 
1.224000 0.276094 
1.232000 0.266094 
1.240000 0.272031 
1.248000 0.268125 
1.256000 0.264063 
1.264000 0.270156 
1.272000 0.272031 
1.280000 0.276094 
1.288000 0.268125 
1.296000 0.262031 
1.304000 0.270156 
1.312000 0.276094 
1.320000 0.280000 
1.328000 0.270156 
1.336000 0.264063 
1.344000 0.276094 
1.352000 0.276094 
1.360000 0.268125 
1.368000 0.278125 
1.376000 0.268125 
1.384000 0.266094 
1.392000 0.270156 
1.400000 0.262031 
1.408000 0.280000 
1.416000 0.276094 
1.424000 0.270156 
1.432000 0.276094 
1.440000 0.276094 
1.448000 0.268125 
1.456000 0.274062 
1.464000 0.272031 
1.472000 0.270156 
1.480000 0.266094 
1.488000 0.278125 
1.496000 0.262031 
1.504000 0.270156 
1.512000 0.288125 
1.520000 0.270156 
1.528000 0.272031 
1.536000 0.276094 
1.544000 0.264063 
1.552000 0.272031 
1.560000 0.274062 
1.568000 0.268125 
1.576000 0.260156 
1.584000 0.272031 
1.592000 0.274062 
1.600000 0.278125 
1.608000 0.274062 
1.616000 0.272031 
1.624000 0.270156 
1.632000 0.272031 
1.640000 0.262031 
1.648000 0.272031 
1.656000 0.270156 
1.664000 0.266094 
1.672000 0.272031 
1.680000 0.272031 
1.688000 0.270156 
1.696000 0.262031 
1.704000 0.270156 
1.712000 0.276094 
1.720000 0.268125 
1.728000 0.266094 
1.736000 0.262031 
1.744000 0.272031 
1.752000 0.270156 
1.760000 0.268125 
1.768000 0.268125 
1.776000 0.274062 
1.784000 0.272031 
1.792000 0.270156 
1.800000 0.272031 
1.808000 0.276094 
1.816000 0.260156 
1.824000 0.254063 
1.832000 0.272031 
1.840000 0.272031 
1.848000 0.276094 
1.856000 0.268125 
1.864000 0.256094 
1.872000 0.274062 
1.880000 0.270156 
1.888000 0.262031 
1.896000 0.264063 
1.904000 0.266094 
1.912000 0.276094 
1.920000 0.254063 
1.928000 0.276094 
1.936000 0.266094 
1.944000 0.270156 
1.952000 0.264063 
1.960000 0.274062 
1.968000 0.266094 
1.976000 0.270156 
1.984000 0.262031 
1.992000 0.274062 
2.000000 0.276094 
2.008000 0.274062 
2.016000 0.264063 
2.024000 0.266094 
2.032000 0.272031 
2.040000 0.268125 
2.048000 0.274062 
2.056000 0.264063 
2.064000 0.276094 
2.072000 0.258125 
2.080000 0.270156 
2.088000 0.274062 
2.096000 0.270156 
2.104000 0.264063 
2.112000 0.272031 
2.120000 0.278125 
2.128000 0.272031 
2.136000 0.272031 
2.144000 0.270156 
2.152000 0.274062 
2.160000 0.268125 
2.168000 0.276094 
2.176000 0.262031 
2.184000 0.266094 
2.192000 0.280000 
2.200000 0.276094 
2.208000 0.272031 
2.216000 0.268125 
2.224000 0.272031 
2.232000 0.276094 
2.240000 0.276094 
2.248000 0.266094 
2.256000 0.268125 
2.264000 0.268125 
2.272000 0.272031 
2.280000 0.274062 
2.288000 0.262031 
2.296000 0.264063 
2.304000 0.272031 
2.312000 0.268125 
2.320000 0.270156 
2.328000 0.262031 
2.336000 0.270156 
2.344000 0.268125 
2.352000 0.270156 
2.360000 0.274062 
2.368000 0.264063 
2.376000 0.272031 
2.384000 0.280000 
2.392000 0.264063 
2.400000 0.272031 
2.408000 0.264063 
2.416000 0.262031 
2.424000 0.270156 
2.432000 0.266094 
2.440000 0.272031 
2.448000 0.268125 
2.456000 0.266094 
2.464000 0.266094 
2.472000 0.262031 
2.480000 0.274062 
2.488000 0.270156 
2.496000 0.262031 
2.504000 0.268125 
2.512000 0.272031 
2.520000 0.268125 
2.528000 0.270156 
2.536000 0.264063 
2.544000 0.276094 
2.552000 0.266094 
2.560000 0.270156 
2.568000 0.274062 
2.576000 0.270156 
2.584000 0.264063 
2.592000 0.262031 
2.600000 0.268125 
2.608000 0.276094 
2.616000 0.274062 
2.624000 0.274062 
2.632000 0.274062 
2.640000 0.272031 
2.648000 0.280000 
2.656000 0.262031 
2.664000 0.274062 
2.672000 0.270156 
2.680000 0.270156 
2.688000 0.274062 
2.696000 0.268125 
2.704000 0.278125 
2.712000 0.264063 
2.720000 0.278125 
2.728000 0.274062 
2.736000 0.266094 
2.744000 0.268125 
2.752000 0.262031 
2.760000 0.268125 
2.768000 0.286094 
2.776000 0.272031 
2.784000 0.270156 
2.792000 0.270156 
2.800000 0.264063 
2.808000 0.272031 
2.816000 0.270156 
2.824000 0.274062 
2.832000 0.268125 
2.840000 0.266094 
2.848000 0.262031 
2.856000 0.274062 
2.864000 0.266094 
2.872000 0.264063 
2.880000 0.258125 
2.888000 0.272031 
2.896000 0.272031 
2.904000 0.268125 
2.912000 0.270156 
2.920000 0.272031 
2.928000 0.268125 
2.936000 0.268125 
2.944000 0.272031 
2.952000 0.262031 
2.960000 0.278125 
2.968000 0.266094 
2.976000 0.274062 
2.984000 0.266094 
2.992000 0.272031 
3.000000 0.262031 
3.008000 0.284063 
3.016000 0.278125 
3.024000 0.284063 
3.032000 0.278125 
3.040000 0.272031 
3.048000 0.276094 
3.056000 0.266094 
3.064000 0.270156 
3.072000 0.266094 
3.080000 0.264063 
3.088000 0.272031 
3.096000 0.266094 
3.104000 0.270156 
3.112000 0.260156 
3.120000 0.278125 
3.128000 0.274062 
3.136000 0.264063 
3.144000 0.272031 
3.152000 0.274062 
3.160000 0.262031 
3.168000 0.282031 
3.176000 0.268125 
3.184000 0.256094 
3.192000 0.266094 
3.200000 0.268125 
3.208000 0.280000 
3.216000 0.252031 
3.224000 0.260156 
3.232000 0.266094 
3.240000 0.260156 
3.248000 0.276094 
3.256000 0.266094 
3.264000 0.266094 
3.272000 0.260156 
3.280000 0.258125 
3.288000 0.270156 
3.296000 0.268125 
3.304000 0.268125 
3.312000 0.276094 
3.320000 0.260156 
3.328000 0.286094 
3.336000 0.268125 
3.344000 0.272031 
3.352000 0.274062 
3.360000 0.270156 
3.368000 0.270156 
3.376000 0.272031 
3.384000 0.262031 
3.392000 0.270156 
3.400000 0.260156 
3.408000 0.268125 
3.416000 0.268125 
3.424000 0.268125 
3.432000 0.270156 
3.440000 0.272031 
3.448000 0.278125 
3.456000 0.272031 
3.464000 0.268125 
3.472000 0.264063 
3.480000 0.266094 
3.488000 0.274062 
3.496000 0.272031 
3.504000 0.272031 
3.512000 0.268125 
3.520000 0.262031 
3.528000 0.266094 
3.536000 0.270156 
3.544000 0.268125 
3.552000 0.266094 
3.560000 0.264063 
3.568000 0.280000 
3.576000 0.278125 
3.584000 0.268125 
3.592000 0.266094 
3.600000 0.270156 
3.608000 0.272031 
3.616000 0.268125 
3.624000 0.270156 
3.632000 0.272031 
3.640000 0.264063 
3.648000 0.268125 
3.656000 0.282031 
3.664000 0.268125 
3.672000 0.272031 
3.680000 0.266094 
3.688000 0.278125 
3.696000 0.272031 
3.704000 0.278125 
3.712000 0.270156 
3.720000 0.270156 
3.728000 0.272031 
3.736000 0.276094 
3.744000 0.272031 
3.752000 0.268125 
3.760000 0.266094 
3.768000 0.266094 
3.776000 0.284063 
3.784000 0.282031 
3.792000 0.270156 
3.800000 0.270156 
3.808000 0.264063 
3.816000 0.276094 
3.824000 0.276094 
3.832000 0.266094 
3.840000 0.270156 
3.848000 0.266094 
3.856000 0.280000 
3.864000 0.270156 
3.872000 0.264063 
3.880000 0.270156 
3.888000 0.270156 
3.896000 0.276094 
3.904000 0.264063 
3.912000 0.270156 
3.920000 0.276094 
3.928000 0.270156 
3.936000 0.282031 
3.944000 0.270156 
3.952000 0.266094 
3.960000 0.268125 
3.968000 0.262031 
3.976000 0.278125 
3.984000 0.268125 
3.992000 0.264063 
4.000000 0.272031 
4.008000 0.262031 
4.016000 0.284063 
4.024000 0.268125 
4.032000 0.272031 
4.040000 0.272031 
4.048000 0.268125 
4.056000 0.272031 
4.064000 0.266094 
4.072000 0.266094 
4.080000 0.264063 
4.088000 0.270156 
4.096000 0.286094 
4.104000 0.272031 
4.112000 0.274062 
4.120000 0.272031 
4.128000 0.272031 
4.136000 0.282031 
4.144000 0.268125 
4.152000 0.262031 
4.160000 0.270156 
4.168000 0.274062 
4.176000 0.278125 
4.184000 0.266094 
4.192000 0.274062 
4.200000 0.268125 
4.208000 0.268125 
4.216000 0.280000 
4.224000 0.270156 
4.232000 0.272031 
4.240000 0.262031 
4.248000 0.272031 
4.256000 0.272031 
4.264000 0.270156 
4.272000 0.268125 
4.280000 0.268125 
4.288000 0.272031 
4.296000 0.270156 
4.304000 0.268125 
4.312000 0.266094 
4.320000 0.270156 
4.328000 0.266094 
4.336000 0.278125 
4.344000 0.266094 
4.352000 0.280000 
4.360000 0.266094 
4.368000 0.270156 
4.376000 0.276094 
4.384000 0.268125 
4.392000 0.268125 
4.400000 0.266094 
4.408000 0.268125 
4.416000 0.276094 
4.424000 0.276094 
4.432000 0.268125 
4.440000 0.268125 
4.448000 0.268125 
4.456000 0.276094 
4.464000 0.264063 
4.472000 0.268125 
4.480000 0.270156 
4.488000 0.268125 
4.496000 0.262031 
4.504000 0.270156 
4.512000 0.270156 
4.520000 0.274062 
4.528000 0.270156 
4.536000 0.278125 
4.544000 0.274062 
4.552000 0.260156 
4.560000 0.268125 
4.568000 0.258125 
4.576000 0.274062 
4.584000 0.268125 
4.592000 0.268125 
4.600000 0.268125 
4.608000 0.272031 
4.616000 0.274062 
4.624000 0.268125 
4.632000 0.268125 
4.640000 0.276094 
4.648000 0.272031 
4.656000 0.270156 
4.664000 0.272031 
4.672000 0.264063 
4.680000 0.276094 
4.688000 0.270156 
4.696000 0.278125 
4.704000 0.268125 
4.712000 0.276094 
4.720000 0.276094 
4.728000 0.278125 
4.736000 0.276094 
4.744000 0.268125 
4.752000 0.268125 
4.760000 0.266094 
4.768000 0.278125 
4.776000 0.284063 
4.784000 0.274062 
4.792000 0.270156 
4.800000 0.276094 
4.808000 0.270156 
4.816000 0.268125 
4.824000 0.274062 
4.832000 0.266094 
4.840000 0.262031 
4.848000 0.274062 
4.856000 0.266094 
4.864000 0.268125 
4.872000 0.260156 
4.880000 0.268125 
4.888000 0.276094 
4.896000 0.272031 
4.904000 0.266094 
4.912000 0.268125 
4.920000 0.266094 
4.928000 0.266094 
4.936000 0.278125 
4.944000 0.272031 
4.952000 0.270156 
4.960000 0.266094 
4.968000 0.274062 
4.976000 0.264063 
4.984000 0.270156 
4.992000 0.272031 
5.000000 0.276094 
5.008000 0.272031 
5.016000 0.274062 
5.024000 0.266094 
5.032000 0.270156 
5.040000 0.264063 
5.048000 0.272031 
5.056000 0.280000 
5.064000 0.272031 
5.072000 0.274062 
5.080000 0.264063 
5.088000 0.272031 
5.096000 0.272031 
5.104000 0.270156 
5.112000 0.272031 
5.120000 0.272031 
5.128000 0.262031 
5.136000 0.274062 
5.144000 0.264063 
5.152000 0.272031 
5.160000 0.278125 
5.168000 0.272031 
5.176000 0.276094 
5.184000 0.266094 
5.192000 0.260156 
5.200000 0.270156 
5.208000 0.262031 
5.216000 0.276094 
5.224000 0.266094 
5.232000 0.272031 
5.240000 0.260156 
5.248000 0.272031 
5.256000 0.266094 
5.264000 0.272031 
5.272000 0.270156 
5.280000 0.266094 
5.288000 0.270156 
5.296000 0.276094 
5.304000 0.256094 
5.312000 0.268125 
5.320000 0.276094 
5.328000 0.258125 
5.336000 0.276094 
5.344000 0.264063 
5.352000 0.266094 
5.360000 0.258125 
5.368000 0.266094 
5.376000 0.274062 
5.384000 0.266094 
5.392000 0.274062 
5.400000 0.268125 
5.408000 0.266094 
5.416000 0.276094 
5.424000 0.268125 
5.432000 0.268125 
5.440000 0.276094 
5.448000 0.260156 
5.456000 0.266094 
5.464000 0.260156 
5.472000 0.270156 
5.480000 0.270156 
5.488000 0.266094 
5.496000 0.272031 
5.504000 0.266094 
5.512000 0.278125 
5.520000 0.264063 
5.528000 0.264063 
5.536000 0.266094 
5.544000 0.266094 
5.552000 0.270156 
5.560000 0.272031 
5.568000 0.284063 
5.576000 0.270156 
5.584000 0.272031 
5.592000 0.270156 
5.600000 0.268125 
5.608000 0.262031 
5.616000 0.276094 
5.624000 0.268125 
5.632000 0.272031 
5.640000 0.260156 
5.648000 0.274062 
5.656000 0.268125 
5.664000 0.262031 
5.672000 0.268125 
5.680000 0.272031 
5.688000 0.262031 
5.696000 0.266094 
5.704000 0.276094 
5.712000 0.264063 
5.720000 0.268125 
5.728000 0.274062 
5.736000 0.274062 
5.744000 0.266094 
5.752000 0.270156 
5.760000 0.274062 
5.768000 0.272031 
5.776000 0.280000 
5.784000 0.264063 
5.792000 0.270156 
5.800000 0.270156 
5.808000 0.268125 
5.816000 0.270156 
5.824000 0.266094 
5.832000 0.276094 
5.840000 0.270156 
5.848000 0.268125 
5.856000 0.284063 
5.864000 0.278125 
5.872000 0.274062 
5.880000 0.268125 
5.888000 0.264063 
5.896000 0.266094 
5.904000 0.274062 
5.912000 0.274062 
5.920000 0.264063 
5.928000 0.272031 
5.936000 0.270156 
5.944000 0.272031 
5.952000 0.268125 
5.960000 0.272031 
5.968000 0.272031 
5.976000 0.268125 
5.984000 0.268125 
5.992000 0.264063 
6.000000 0.268125 
6.008000 0.260156 
6.016000 0.278125 
6.024000 0.272031 
6.032000 0.268125 
6.040000 0.264063 
6.048000 0.268125 
6.056000 0.274062 
6.064000 0.278125 
6.072000 0.260156 
6.080000 0.262031 
6.088000 0.264063 
6.096000 0.264063 
6.104000 0.272031 
6.112000 0.266094 
6.120000 0.268125 
6.128000 0.266094 
6.136000 0.262031 
6.144000 0.278125 
6.152000 0.266094 
6.160000 0.268125 
6.168000 0.272031 
6.176000 0.272031 
6.184000 0.272031 
6.192000 0.272031 
6.200000 0.274062 
6.208000 0.272031 
6.216000 0.264063 
6.224000 0.272031 
6.232000 0.270156 
6.240000 0.270156 
6.248000 0.264063 
6.256000 0.272031 
6.264000 0.278125 
6.272000 0.276094 
6.280000 0.262031 
6.288000 0.264063 
6.296000 0.270156 
6.304000 0.276094 
6.312000 0.264063 
6.320000 0.272031 
6.328000 0.274062 
6.336000 0.272031 
6.344000 0.270156 
6.352000 0.272031 
6.360000 0.270156 
6.368000 0.270156 
6.376000 0.274062 
6.384000 0.280000 
6.392000 0.266094 
6.400000 0.274062 
6.408000 0.268125 
6.416000 0.272031 
6.424000 0.272031 
6.432000 0.264063 
6.440000 0.274062 
6.448000 0.256094 
6.456000 0.274062 
6.464000 0.270156 
6.472000 0.274062 
6.480000 0.268125 
6.488000 0.262031 
6.496000 0.272031 
6.504000 0.274062 
6.512000 0.268125 
6.520000 0.268125 
6.528000 0.264063 
6.536000 0.266094 
6.544000 0.278125 
6.552000 0.270156 
6.560000 0.266094 
6.568000 0.270156 
6.576000 0.268125 
6.584000 0.292031 
6.592000 0.268125 
6.600000 0.262031 
6.608000 0.268125 
6.616000 0.268125 
6.624000 0.276094 
6.632000 0.268125 
6.640000 0.270156 
6.648000 0.264063 
6.656000 0.264063 
6.664000 0.272031 
6.672000 0.274062 
6.680000 0.274062 
6.688000 0.262031 
6.696000 0.270156 
6.704000 0.272031 
6.712000 0.272031 
6.720000 0.260156 
6.728000 0.268125 
6.736000 0.274062 
6.744000 0.278125 
6.752000 0.276094 
6.760000 0.270156 
6.768000 0.266094 
6.776000 0.268125 
6.784000 0.280000 
6.792000 0.272031 
6.800000 0.266094 
6.808000 0.270156 
6.816000 0.268125 
6.824000 0.272031 
6.832000 0.276094 
6.840000 0.270156 
6.848000 0.272031 
6.856000 0.270156 
6.864000 0.274062 
6.872000 0.270156 
6.880000 0.276094 
6.888000 0.268125 
6.896000 0.262031 
6.904000 0.278125 
6.912000 0.278125 
6.920000 0.274062 
6.928000 0.272031 
6.936000 0.276094 
6.944000 0.276094 
6.952000 0.276094 
6.960000 0.268125 
6.968000 0.268125 
6.976000 0.270156 
6.984000 0.270156 
6.992000 0.270156 
7.000000 0.266094 
7.008000 0.270156 
7.016000 0.270156 
7.024000 0.282031 
7.032000 0.270156 
7.040000 0.268125 
7.048000 0.266094 
7.056000 0.272031 
7.064000 0.268125 
7.072000 0.276094 
7.080000 0.276094 
7.088000 0.272031 
7.096000 0.258125 
7.104000 0.274062 
7.112000 0.278125 
7.120000 0.272031 
7.128000 0.264063 
7.136000 0.264063 
7.144000 0.272031 
7.152000 0.272031 
7.160000 0.270156 
7.168000 0.266094 
7.176000 0.270156 
7.184000 0.266094 
7.192000 0.262031 
7.200000 0.254063 
7.208000 0.272031 
7.216000 0.264063 
7.224000 0.270156 
7.232000 0.266094 
7.240000 0.270156 
7.248000 0.264063 
7.256000 0.272031 
7.264000 0.276094 
7.272000 0.268125 
7.280000 0.268125 
7.288000 0.266094 
7.296000 0.276094 
7.304000 0.274062 
7.312000 0.272031 
7.320000 0.266094 
7.328000 0.264063 
7.336000 0.272031 
7.344000 0.274062 
7.352000 0.266094 
7.360000 0.266094 
7.368000 0.268125 
7.376000 0.270156 
7.384000 0.282031 
7.392000 0.266094 
7.400000 0.266094 
7.408000 0.264063 
7.416000 0.268125 
7.424000 0.264063 
7.432000 0.268125 
7.440000 0.260156 
7.448000 0.266094 
7.456000 0.266094 
7.464000 0.270156 
7.472000 0.264063 
7.480000 0.266094 
7.488000 0.270156 
7.496000 0.268125 
7.504000 0.278125 
7.512000 0.270156 
7.520000 0.264063 
7.528000 0.266094 
7.536000 0.272031 
7.544000 0.262031 
7.552000 0.268125 
7.560000 0.276094 
7.568000 0.258125 
7.576000 0.264063 
7.584000 0.254063 
7.592000 0.264063 
7.600000 0.272031 
7.608000 0.266094 
7.616000 0.262031 
7.624000 0.268125 
7.632000 0.274062 
7.640000 0.268125 
7.648000 0.264063 
7.656000 0.266094 
7.664000 0.266094 
7.672000 0.268125 
7.680000 0.266094 
7.688000 0.278125 
7.696000 0.266094 
7.704000 0.268125 
7.712000 0.268125 
7.720000 0.266094 
7.728000 0.262031 
7.736000 0.268125 
7.744000 0.268125 
7.752000 0.270156 
7.760000 0.276094 
7.768000 0.262031 
7.776000 0.268125 
7.784000 0.268125 
7.792000 0.272031 
7.800000 0.268125 
7.808000 0.264063 
7.816000 0.266094 
7.824000 0.276094 
7.832000 0.272031 
7.840000 0.270156 
7.848000 0.268125 
7.856000 0.266094 
7.864000 0.266094 
7.872000 0.276094 
7.880000 0.272031 
7.888000 0.266094 
7.896000 0.272031 
7.904000 0.268125 
7.912000 0.270156 
7.920000 0.268125 
7.928000 0.262031 
7.936000 0.262031 
7.944000 0.264063 
7.952000 0.278125 
7.960000 0.268125 
7.968000 0.262031 
7.976000 0.266094 
7.984000 0.272031 
7.992000 0.268125 
8.000000 0.266094 
8.008000 0.274062 
8.016000 0.264063 
8.024000 0.268125 
8.032000 0.268125 
8.040000 0.270156 
8.048000 0.274062 
8.056000 0.260156 
8.064000 0.272031 
8.072000 0.280000 
8.080000 0.268125 
8.088000 0.268125 
8.096000 0.260156 
8.104000 0.268125 
8.112000 0.278125 
8.120000 0.272031 
8.128000 0.266094 
8.136000 0.272031 
8.144000 0.274062 
8.152000 0.274062 
8.160000 0.262031 
8.168000 0.268125 
8.176000 0.270156 
8.184000 0.264063 
8.192000 0.262031 
8.200000 0.270156 
8.208000 0.264063 
8.216000 0.270156 
8.224000 0.266094 
8.232000 0.284063 
8.240000 0.274062 
8.248000 0.266094 
8.256000 0.260156 
8.264000 0.274062 
8.272000 0.272031 
8.280000 0.276094 
8.288000 0.262031 
8.296000 0.266094 
8.304000 0.272031 
8.312000 0.278125 
8.320000 0.280000 
8.328000 0.246094 
8.336000 0.266094 
8.344000 0.270156 
8.352000 0.272031 
8.360000 0.276094 
8.368000 0.264063 
8.376000 0.272031 
8.384000 0.262031 
8.392000 0.264063 
8.400000 0.266094 
8.408000 0.274062 
8.416000 0.262031 
8.424000 0.268125 
8.432000 0.274062 
8.440000 0.272031 
8.448000 0.264063 
8.456000 0.258125 
8.464000 0.264063 
8.472000 0.274062 
8.480000 0.264063 
8.488000 0.264063 
8.496000 0.272031 
8.504000 0.270156 
8.512000 0.270156 
8.520000 0.274062 
8.528000 0.268125 
8.536000 0.264063 
8.544000 0.266094 
8.552000 0.278125 
8.560000 0.272031 
8.568000 0.268125 
8.576000 0.282031 
8.584000 0.276094 
8.592000 0.270156 
8.600000 0.262031 
8.608000 0.276094 
8.616000 0.278125 
8.624000 0.262031 
8.632000 0.270156 
8.640000 0.260156 
8.648000 0.268125 
8.656000 0.270156 
8.664000 0.276094 
8.672000 0.266094 
8.680000 0.268125 
8.688000 0.260156 
8.696000 0.272031 
8.704000 0.274062 
8.712000 0.270156 
8.720000 0.270156 
8.728000 0.268125 
8.736000 0.270156 
8.744000 0.270156 
8.752000 0.268125 
8.760000 0.262031 
8.768000 0.264063 
8.776000 0.266094 
8.784000 0.268125 
8.792000 0.274062 
8.800000 0.250156 
8.808000 0.262031 
8.816000 0.264063 
8.824000 0.278125 
8.832000 0.268125 
8.840000 0.268125 
8.848000 0.266094 
8.856000 0.266094 
8.864000 0.266094 
8.872000 0.272031 
8.880000 0.272031 
8.888000 0.268125 
8.896000 0.268125 
8.904000 0.270156 
8.912000 0.266094 
8.920000 0.276094 
8.928000 0.262031 
8.936000 0.274062 
8.944000 0.262031 
8.952000 0.268125 
8.960000 0.266094 
8.968000 0.274062 
8.976000 0.270156 
8.984000 0.274062 
8.992000 0.270156 
9.000000 0.266094 
9.008000 0.270156 
9.016000 0.258125 
9.024000 0.272031 
9.032000 0.270156 
9.040000 0.270156 
9.048000 0.270156 
9.056000 0.268125 
9.064000 0.266094 
9.072000 0.268125 
9.080000 0.264063 
9.088000 0.268125 
9.096000 0.268125 
9.104000 0.264063 
9.112000 0.266094 
9.120000 0.266094 
9.128000 0.268125 
9.136000 0.268125 
9.144000 0.274062 
9.152000 0.268125 
9.160000 0.278125 
9.168000 0.270156 
9.176000 0.264063 
9.184000 0.260156 
9.192000 0.262031 
9.200000 0.258125 
9.208000 0.268125 
9.216000 0.266094 
9.224000 0.266094 
9.232000 0.276094 
9.240000 0.278125 
9.248000 0.266094 
9.256000 0.274062 
9.264000 0.268125 
9.272000 0.258125 
9.280000 0.274062 
9.288000 0.272031 
9.296000 0.262031 
9.304000 0.268125 
9.312000 0.274062 
9.320000 0.266094 
9.328000 0.276094 
9.336000 0.276094 
9.344000 0.268125 
9.352000 0.264063 
9.360000 0.280000 
9.368000 0.268125 
9.376000 0.266094 
9.384000 0.268125 
9.392000 0.274062 
9.400000 0.278125 
9.408000 0.270156 
9.416000 0.270156 
9.424000 0.268125 
9.432000 0.272031 
9.440000 0.286094 
9.448000 0.272031 
9.456000 0.274062 
9.464000 0.270156 
9.472000 0.270156 
9.480000 0.276094 
9.488000 0.272031 
9.496000 0.280000 
9.504000 0.266094 
9.512000 0.266094 
9.520000 0.272031 
9.528000 0.270156 
9.536000 0.262031 
9.544000 0.270156 
9.552000 0.266094 
9.560000 0.272031 
9.568000 0.270156 
9.576000 0.272031 
9.584000 0.276094 
9.592000 0.268125 
9.600000 0.270156 
9.608000 0.268125 
9.616000 0.276094 
9.624000 0.266094 
9.632000 0.262031 
9.640000 0.274062 
9.648000 0.274062 
9.656000 0.266094 
9.664000 0.268125 
9.672000 0.272031 
9.680000 0.268125 
9.688000 0.276094 
9.696000 0.272031 
9.704000 0.272031 
9.712000 0.266094 
9.720000 0.272031 
9.728000 0.268125 
9.736000 0.272031 
9.744000 0.266094 
9.752000 0.272031 
9.760000 0.282031 
9.768000 0.274062 
9.776000 0.268125 
9.784000 0.264063 
9.792000 0.270156 
9.800000 0.270156 
9.808000 0.268125 
9.816000 0.270156 
9.824000 0.266094 
9.832000 0.272031 
9.840000 0.274062 
9.848000 0.278125 
9.856000 0.270156 
9.864000 0.268125 
9.872000 0.270156 
9.880000 0.272031 
9.888000 0.266094 
9.896000 0.270156 
9.904000 0.268125 
9.912000 0.272031 
9.920000 0.282031 
9.928000 0.278125 
9.936000 0.270156 
9.944000 0.270156 
9.952000 0.276094 
9.960000 0.272031 
9.968000 0.272031 
9.976000 0.270156 
9.984000 0.270156 
9.992000 0.264063 
10.000000 0.268125 
10.008000 0.274062 
10.016000 0.268125 
10.024000 0.270156 
10.032000 0.270156 
10.040000 0.278125 
10.048000 0.264063 
10.056000 0.264063 
10.064000 0.266094 
10.072000 0.274062 
10.080000 0.278125 
10.088000 0.278125 
10.096000 0.264063 
10.104000 0.270156 
10.112000 0.276094 
10.120000 0.274062 
10.128000 0.268125 
10.136000 0.264063 
10.144000 0.266094 
10.152000 0.272031 
10.160000 0.272031 
10.168000 0.266094 
10.176000 0.270156 
10.184000 0.276094 
10.192000 0.256094 
10.200000 0.264063 
10.208000 0.258125 
10.216000 0.270156 
10.224000 0.270156 
10.232000 0.268125 
10.240000 0.270156 
10.248000 0.272031 
10.256000 0.264063 
10.264000 0.280000 
10.272000 0.266094 
10.280000 0.268125 
10.288000 0.268125 
10.296000 0.268125 
10.304000 0.266094 
10.312000 0.268125 
10.320000 0.276094 
10.328000 0.270156 
10.336000 0.266094 
10.344000 0.252031 
10.352000 0.262031 
10.360000 0.272031 
10.368000 0.268125 
10.376000 0.264063 
10.384000 0.268125 
10.392000 0.272031 
10.400000 0.274062 
10.408000 0.262031 
10.416000 0.270156 
10.424000 0.272031 
10.432000 0.266094 
10.440000 0.264063 
10.448000 0.264063 
10.456000 0.270156 
10.464000 0.272031 
10.472000 0.262031 
10.480000 0.274062 
10.488000 0.268125 
10.496000 0.272031 
10.504000 0.270156 
10.512000 0.268125 
10.520000 0.274062 
10.528000 0.276094 
10.536000 0.268125 
10.544000 0.272031 
10.552000 0.268125 
10.560000 0.274062 
10.568000 0.268125 
10.576000 0.262031 
10.584000 0.266094 
10.592000 0.252031 
10.600000 0.282031 
10.608000 0.272031 
10.616000 0.266094 
10.624000 0.262031 
10.632000 0.264063 
10.640000 0.270156 
10.648000 0.274062 
10.656000 0.264063 
10.664000 0.266094 
10.672000 0.264063 
10.680000 0.272031 
10.688000 0.274062 
10.696000 0.274062 
10.704000 0.278125 
10.712000 0.266094 
10.720000 0.270156 
10.728000 0.272031 
10.736000 0.266094 
10.744000 0.268125 
10.752000 0.276094 
10.760000 0.270156 
10.768000 0.280000 
10.776000 0.264063 
10.784000 0.268125 
10.792000 0.272031 
10.800000 0.264063 
10.808000 0.278125 
10.816000 0.268125 
10.824000 0.262031 
10.832000 0.282031 
10.840000 0.270156 
10.848000 0.274062 
10.856000 0.264063 
10.864000 0.268125 
10.872000 0.270156 
10.880000 0.272031 
10.888000 0.276094 
10.896000 0.266094 
10.904000 0.270156 
10.912000 0.262031 
10.920000 0.274062 
10.928000 0.280000 
10.936000 0.270156 
10.944000 0.266094 
10.952000 0.278125 
10.960000 0.274062 
10.968000 0.278125 
10.976000 0.264063 
10.984000 0.264063 
10.992000 0.266094 
11.000000 0.266094 
11.008000 0.282031 
11.016000 0.280000 
11.024000 0.264063 
11.032000 0.268125 
11.040000 0.286094 
11.048000 0.278125 
11.056000 0.266094 
11.064000 0.268125 
11.072000 0.264063 
11.080000 0.262031 
11.088000 0.272031 
11.096000 0.266094 
11.104000 0.270156 
11.112000 0.280000 
11.120000 0.264063 
11.128000 0.278125 
11.136000 0.270156 
11.144000 0.268125 
11.152000 0.268125 
11.160000 0.266094 
11.168000 0.270156 
11.176000 0.272031 
11.184000 0.276094 
11.192000 0.262031 
11.200000 0.264063 
11.208000 0.268125 
11.216000 0.270156 
11.224000 0.270156 
11.232000 0.272031 
11.240000 0.266094 
11.248000 0.278125 
11.256000 0.276094 
11.264000 0.264063 
11.272000 0.260156 
11.280000 0.262031 
11.288000 0.274062 
11.296000 0.270156 
11.304000 0.280000 
11.312000 0.272031 
11.320000 0.262031 
11.328000 0.270156 
11.336000 0.258125 
11.344000 0.272031 
11.352000 0.272031 
11.360000 0.286094 
11.368000 0.266094 
11.376000 0.262031 
11.384000 0.268125 
11.392000 0.268125 
11.400000 0.270156 
11.408000 0.274062 
11.416000 0.264063 
11.424000 0.260156 
11.432000 0.272031 
11.440000 0.270156 
11.448000 0.288125 
11.456000 0.262031 
11.464000 0.268125 
11.472000 0.272031 
11.480000 0.272031 
11.488000 0.270156 
11.496000 0.256094 
11.504000 0.272031 
11.512000 0.264063 
11.520000 0.272031 
11.528000 0.270156 
11.536000 0.266094 
11.544000 0.282031 
11.552000 0.264063 
11.560000 0.256094 
11.568000 0.272031 
11.576000 0.260156 
11.584000 0.276094 
11.592000 0.270156 
11.600000 0.276094 
11.608000 0.280000 
11.616000 0.276094 
11.624000 0.272031 
11.632000 0.262031 
11.640000 0.262031 
11.648000 0.274062 
11.656000 0.270156 
11.664000 0.280000 
11.672000 0.266094 
11.680000 0.266094 
11.688000 0.274062 
11.696000 0.276094 
11.704000 0.262031 
11.712000 0.268125 
11.720000 0.270156 
11.728000 0.274062 
11.736000 0.282031 
11.744000 0.276094 
11.752000 0.258125 
11.760000 0.268125 
11.768000 0.278125 
11.776000 0.268125 
11.784000 0.264063 
11.792000 0.262031 
11.800000 0.270156 
11.808000 0.280000 
11.816000 0.274062 
11.824000 0.268125 
11.832000 0.266094 
11.840000 0.266094 
11.848000 0.268125 
11.856000 0.274062 
11.864000 0.272031 
11.872000 0.272031 
11.880000 0.270156 
11.888000 0.274062 
11.896000 0.280000 
11.904000 0.274062 
11.912000 0.272031 
11.920000 0.266094 
11.928000 0.270156 
11.936000 0.280000 
11.944000 0.272031 
11.952000 0.270156 
11.960000 0.278125 
11.968000 0.280000 
11.976000 0.266094 
11.984000 0.272031 
11.992000 0.268125 
12.000000 0.268125 
12.008000 0.274062 
12.016000 0.280000 
12.024000 0.262031 
12.032000 0.266094 
12.040000 0.260156 
12.048000 0.274062 
12.056000 0.272031 
12.064000 0.268125 
12.072000 0.270156 
12.080000 0.272031 
12.088000 0.270156 
12.096000 0.280000 
12.104000 0.274062 
12.112000 0.264063 
12.120000 0.264063 
12.128000 0.268125 
12.136000 0.272031 
12.144000 0.276094 
12.152000 0.266094 
12.160000 0.266094 
12.168000 0.274062 
12.176000 0.280000 
12.184000 0.266094 
12.192000 0.264063 
12.200000 0.270156 
12.208000 0.266094 
12.216000 0.272031 
12.224000 0.272031 
12.232000 0.272031 
12.240000 0.278125 
12.248000 0.276094 
12.256000 0.274062 
12.264000 0.266094 
12.272000 0.270156 
12.280000 0.272031 
12.288000 0.266094 
12.296000 0.272031 
12.304000 0.270156 
12.312000 0.268125 
12.320000 0.268125 
12.328000 0.270156 
12.336000 0.274062 
12.344000 0.274062 
12.352000 0.268125 
12.360000 0.274062 
12.368000 0.270156 
12.376000 0.276094 
12.384000 0.272031 
12.392000 0.264063 
12.400000 0.274062 
12.408000 0.272031 
12.416000 0.278125 
12.424000 0.272031 
12.432000 0.274062 
12.440000 0.272031 
12.448000 0.270156 
12.456000 0.274062 
12.464000 0.274062 
12.472000 0.268125 
12.480000 0.262031 
12.488000 0.266094 
12.496000 0.274062 
12.504000 0.274062 
12.512000 0.278125 
12.520000 0.264063 
12.528000 0.272031 
12.536000 0.278125 
12.544000 0.282031 
12.552000 0.260156 
12.560000 0.276094 
12.568000 0.266094 
12.576000 0.266094 
12.584000 0.266094 
12.592000 0.264063 
12.600000 0.266094 
12.608000 0.270156 
12.616000 0.266094 
12.624000 0.270156 
12.632000 0.256094 
12.640000 0.258125 
12.648000 0.272031 
12.656000 0.272031 
12.664000 0.272031 
12.672000 0.268125 
12.680000 0.270156 
12.688000 0.264063 
12.696000 0.284063 
12.704000 0.266094 
12.712000 0.256094 
12.720000 0.270156 
12.728000 0.260156 
12.736000 0.266094 
12.744000 0.264063 
12.752000 0.278125 
12.760000 0.264063 
12.768000 0.264063 
12.776000 0.264063 
12.784000 0.262031 
12.792000 0.268125 
12.800000 0.270156 
12.808000 0.272031 
12.816000 0.274062 
12.824000 0.268125 
12.832000 0.270156 
12.840000 0.274062 
12.848000 0.266094 
12.856000 0.272031 
12.864000 0.264063 
12.872000 0.272031 
12.880000 0.268125 
12.888000 0.268125 
12.896000 0.268125 
12.904000 0.270156 
12.912000 0.266094 
12.920000 0.260156 
12.928000 0.270156 
12.936000 0.274062 
12.944000 0.268125 
12.952000 0.266094 
12.960000 0.270156 
12.968000 0.276094 
12.976000 0.270156 
12.984000 0.264063 
12.992000 0.260156 
13.000000 0.266094 
13.008000 0.266094 
13.016000 0.270156 
13.024000 0.270156 
13.032000 0.266094 
13.040000 0.260156 
13.048000 0.250156 
13.056000 0.272031 
13.064000 0.270156 
13.072000 0.266094 
13.080000 0.270156 
13.088000 0.268125 
13.096000 0.284063 
13.104000 0.274062 
13.112000 0.266094 
13.120000 0.270156 
13.128000 0.260156 
13.136000 0.266094 
13.144000 0.272031 
13.152000 0.268125 
13.160000 0.260156 
13.168000 0.270156 
13.176000 0.270156 
13.184000 0.272031 
13.192000 0.270156 
13.200000 0.264063 
13.208000 0.272031 
13.216000 0.266094 
13.224000 0.276094 
13.232000 0.268125 
13.240000 0.274062 
13.248000 0.268125 
13.256000 0.272031 
13.264000 0.272031 
13.272000 0.272031 
13.280000 0.272031 
13.288000 0.274062 
13.296000 0.274062 
13.304000 0.270156 
13.312000 0.268125 
13.320000 0.266094 
13.328000 0.272031 
13.336000 0.266094 
13.344000 0.266094 
13.352000 0.270156 
13.360000 0.270156 
13.368000 0.276094 
13.376000 0.276094 
13.384000 0.278125 
13.392000 0.266094 
13.400000 0.272031 
13.408000 0.278125 
13.416000 0.268125 
13.424000 0.270156 
13.432000 0.264063 
13.440000 0.266094 
13.448000 0.270156 
13.456000 0.274062 
13.464000 0.280000 
13.472000 0.270156 
13.480000 0.280000 
13.488000 0.264063 
13.496000 0.268125 
13.504000 0.280000 
13.512000 0.266094 
13.520000 0.260156 
13.528000 0.270156 
13.536000 0.274062 
13.544000 0.274062 
13.552000 0.272031 
13.560000 0.272031 
13.568000 0.276094 
13.576000 0.272031 
13.584000 0.276094 
13.592000 0.274062 
13.600000 0.274062 
13.608000 0.272031 
13.616000 0.268125 
13.624000 0.276094 
13.632000 0.272031 
13.640000 0.266094 
13.648000 0.266094 
13.656000 0.268125 
13.664000 0.278125 
13.672000 0.276094 
13.680000 0.266094 
13.688000 0.262031 
13.696000 0.274062 
13.704000 0.286094 
13.712000 0.266094 
13.720000 0.276094 
13.728000 0.276094 
13.736000 0.266094 
13.744000 0.270156 
13.752000 0.270156 
13.760000 0.264063 
13.768000 0.272031 
13.776000 0.268125 
13.784000 0.276094 
13.792000 0.266094 
13.800000 0.266094 
13.808000 0.270156 
13.816000 0.268125 
13.824000 0.282031 
13.832000 0.276094 
13.840000 0.266094 
13.848000 0.272031 
13.856000 0.268125 
13.864000 0.274062 
13.872000 0.264063 
13.880000 0.264063 
13.888000 0.272031 
13.896000 0.274062 
13.904000 0.272031 
13.912000 0.272031 
13.920000 0.264063 
13.928000 0.272031 
13.936000 0.266094 
13.944000 0.270156 
13.952000 0.270156 
13.960000 0.268125 
13.968000 0.266094 
13.976000 0.276094 
13.984000 0.276094 
13.992000 0.262031 
14.000000 0.270156 
14.008000 0.268125 
14.016000 0.268125 
14.024000 0.274062 
14.032000 0.264063 
14.040000 0.270156 
14.048000 0.266094 
14.056000 0.272031 
14.064000 0.278125 
14.072000 0.262031 
14.080000 0.274062 
14.088000 0.274062 
14.096000 0.270156 
14.104000 0.276094 
14.112000 0.272031 
14.120000 0.274062 
14.128000 0.268125 
14.136000 0.268125 
14.144000 0.274062 
14.152000 0.268125 
14.160000 0.274062 
14.168000 0.274062 
14.176000 0.264063 
14.184000 0.272031 
14.192000 0.268125 
14.200000 0.262031 
14.208000 0.278125 
14.216000 0.268125 
14.224000 0.264063 
14.232000 0.266094 
14.240000 0.276094 
14.248000 0.268125 
14.256000 0.272031 
14.264000 0.276094 
14.272000 0.260156 
14.280000 0.272031 
14.288000 0.270156 
14.296000 0.266094 
14.304000 0.274062 
14.312000 0.272031 
14.320000 0.260156 
14.328000 0.274062 
14.336000 0.278125 
14.344000 0.264063 
14.352000 0.262031 
14.360000 0.266094 
14.368000 0.276094 
14.376000 0.272031 
14.384000 0.272031 
14.392000 0.270156 
14.400000 0.268125 
14.408000 0.272031 
14.416000 0.270156 
14.424000 0.272031 
14.432000 0.266094 
14.440000 0.268125 
14.448000 0.268125 
14.456000 0.262031 
14.464000 0.272031 
14.472000 0.266094 
14.480000 0.270156 
14.488000 0.272031 
14.496000 0.270156 
14.504000 0.276094 
14.512000 0.274062 
14.520000 0.270156 
14.528000 0.274062 
14.536000 0.266094 
14.544000 0.272031 
14.552000 0.270156 
14.560000 0.268125 
14.568000 0.266094 
14.576000 0.276094 
14.584000 0.274062 
14.592000 0.274062 
14.600000 0.270156 
14.608000 0.268125 
14.616000 0.276094 
14.624000 0.272031 
14.632000 0.264063 
14.640000 0.274062 
14.648000 0.266094 
14.656000 0.268125 
14.664000 0.270156 
14.672000 0.270156 
14.680000 0.268125 
14.688000 0.276094 
14.696000 0.266094 
14.704000 0.276094 
14.712000 0.268125 
14.720000 0.272031 
14.728000 0.266094 
14.736000 0.272031 
14.744000 0.274062 
14.752000 0.276094 
14.760000 0.274062 
14.768000 0.274062 
14.776000 0.272031 
14.784000 0.272031 
14.792000 0.268125 
14.800000 0.268125 
14.808000 0.270156 
14.816000 0.272031 
14.824000 0.272031 
14.832000 0.276094 
14.840000 0.274062 
14.848000 0.274062 
14.856000 0.266094 
14.864000 0.276094 
14.872000 0.274062 
14.880000 0.268125 
14.888000 0.278125 
14.896000 0.270156 
14.904000 0.268125 
14.912000 0.270156 
14.920000 0.276094 
14.928000 0.268125 
14.936000 0.270156 
14.944000 0.272031 
14.952000 0.268125 
14.960000 0.274062 
14.968000 0.276094 
14.976000 0.264063 
14.984000 0.270156 
14.992000 0.274062 
15.000000 0.270156 
15.008000 0.268125 
15.016000 0.274062 
15.024000 0.268125 
15.032000 0.278125 
15.040000 0.264063 
15.048000 0.274062 
15.056000 0.274062 
15.064000 0.272031 
15.072000 0.272031 
15.080000 0.266094 
15.088000 0.274062 
15.096000 0.272031 
15.104000 0.270156 
15.112000 0.276094 
15.120000 0.262031 
15.128000 0.278125 
15.136000 0.266094 
15.144000 0.264063 
15.152000 0.274062 
15.160000 0.274062 
15.168000 0.268125 
15.176000 0.266094 
15.184000 0.272031 
15.192000 0.286094 
15.200000 0.264063 
15.208000 0.278125 
15.216000 0.268125 
15.224000 0.272031 
15.232000 0.272031 
15.240000 0.276094 
15.248000 0.262031 
15.256000 0.266094 
15.264000 0.272031 
15.272000 0.282031 
15.280000 0.270156 
15.288000 0.266094 
15.296000 0.266094 
15.304000 0.274062 
15.312000 0.280000 
15.320000 0.260156 
15.328000 0.266094 
15.336000 0.270156 
15.344000 0.284063 
15.352000 0.268125 
15.360000 0.274062 
15.368000 0.262031 
15.376000 0.264063 
15.384000 0.264063 
15.392000 0.276094 
15.400000 0.268125 
15.408000 0.276094 
15.416000 0.276094 
15.424000 0.258125 
15.432000 0.268125 
15.440000 0.264063 
15.448000 0.276094 
15.456000 0.270156 
15.464000 0.274062 
15.472000 0.274062 
15.480000 0.262031 
15.488000 0.268125 
15.496000 0.270156 
15.504000 0.274062 
15.512000 0.268125 
15.520000 0.264063 
15.528000 0.266094 
15.536000 0.276094 
15.544000 0.268125 
15.552000 0.270156 
15.560000 0.272031 
15.568000 0.276094 
15.576000 0.268125 
15.584000 0.276094 
15.592000 0.272031 
15.600000 0.268125 
15.608000 0.266094 
15.616000 0.264063 
15.624000 0.268125 
15.632000 0.270156 
15.640000 0.266094 
15.648000 0.264063 
15.656000 0.268125 
15.664000 0.264063 
15.672000 0.270156 
15.680000 0.272031 
15.688000 0.270156 
15.696000 0.264063 
15.704000 0.272031 
15.712000 0.270156 
15.720000 0.274062 
15.728000 0.266094 
15.736000 0.264063 
15.744000 0.268125 
15.752000 0.266094 
15.760000 0.272031 
15.768000 0.280000 
15.776000 0.276094 
15.784000 0.272031 
15.792000 0.272031 
15.800000 0.268125 
15.808000 0.272031 
15.816000 0.272031 
15.824000 0.266094 
15.832000 0.270156 
15.840000 0.270156 
15.848000 0.274062 
15.856000 0.266094 
15.864000 0.272031 
15.872000 0.278125 
15.880000 0.274062 
15.888000 0.276094 
15.896000 0.258125 
15.904000 0.266094 
15.912000 0.262031 
15.920000 0.276094 
15.928000 0.274062 
15.936000 0.272031 
15.944000 0.264063 
15.952000 0.270156 
15.960000 0.270156 
15.968000 0.268125 
15.976000 0.270156 
15.984000 0.270156 
15.992000 0.272031 
16.000000 0.280000 
16.008000 0.280000 
16.016000 0.266094 
16.024000 0.270156 
16.032000 0.270156 
16.040000 0.266094 
16.048000 0.266094 
16.056000 0.266094 
16.064000 0.282031 
16.072000 0.270156 
16.080000 0.284063 
16.088000 0.268125 
16.096000 0.270156 
16.104000 0.270156 
16.112000 0.268125 
16.120000 0.276094 
16.128000 0.274062 
16.136000 0.272031 
16.144000 0.268125 
16.152000 0.266094 
16.160000 0.268125 
16.168000 0.272031 
16.176000 0.262031 
16.184000 0.272031 
16.192000 0.266094 
16.200000 0.276094 
16.208000 0.272031 
16.216000 0.266094 
16.224000 0.276094 
16.232000 0.274062 
16.240000 0.268125 
16.248000 0.266094 
16.256000 0.264063 
16.264000 0.266094 
16.272000 0.276094 
16.280000 0.270156 
16.288000 0.268125 
16.296000 0.270156 
16.304000 0.268125 
16.312000 0.264063 
16.320000 0.284063 
16.328000 0.268125 
16.336000 0.270156 
16.344000 0.264063 
16.352000 0.274062 
16.360000 0.276094 
16.368000 0.268125 
16.376000 0.268125 
16.384000 0.280000 
16.392000 0.270156 
16.400000 0.286094 
16.408000 0.272031 
16.416000 0.272031 
16.424000 0.266094 
16.432000 0.268125 
16.440000 0.268125 
16.448000 0.270156 
16.456000 0.272031 
16.464000 0.278125 
16.472000 0.278125 
16.480000 0.274062 
16.488000 0.276094 
16.496000 0.272031 
16.504000 0.268125 
16.512000 0.272031 
16.520000 0.278125 
16.528000 0.274062 
16.536000 0.268125 
16.544000 0.276094 
16.552000 0.276094 
16.560000 0.280000 
16.568000 0.274062 
16.576000 0.266094 
16.584000 0.274062 
16.592000 0.272031 
16.600000 0.278125 
16.608000 0.270156 
16.616000 0.272031 
16.624000 0.272031 
16.632000 0.270156 
16.640000 0.276094 
16.648000 0.272031 
16.656000 0.268125 
16.664000 0.260156 
16.672000 0.278125 
16.680000 0.274062 
16.688000 0.264063 
16.696000 0.264063 
16.704000 0.260156 
16.712000 0.274062 
16.720000 0.284063 
16.728000 0.264063 
16.736000 0.268125 
16.744000 0.272031 
16.752000 0.280000 
16.760000 0.272031 
16.768000 0.276094 
16.776000 0.266094 
16.784000 0.268125 
16.792000 0.268125 
16.800000 0.274062 
16.808000 0.270156 
16.816000 0.274062 
16.824000 0.260156 
16.832000 0.272031 
16.840000 0.268125 
16.848000 0.266094 
16.856000 0.268125 
16.864000 0.256094 
16.872000 0.270156 
16.880000 0.270156 
16.888000 0.276094 
16.896000 0.272031 
16.904000 0.268125 
16.912000 0.268125 
16.920000 0.278125 
16.928000 0.272031 
16.936000 0.266094 
16.944000 0.274062 
16.952000 0.264063 
16.960000 0.266094 
16.968000 0.274062 
16.976000 0.264063 
16.984000 0.266094 
16.992000 0.272031 
17.000000 0.280000 
17.008000 0.266094 
17.016000 0.266094 
17.024000 0.270156 
17.032000 0.268125 
17.040000 0.288125 
17.048000 0.272031 
17.056000 0.270156 
17.064000 0.274062 
17.072000 0.268125 
17.080000 0.272031 
17.088000 0.276094 
17.096000 0.272031 
17.104000 0.270156 
17.112000 0.274062 
17.120000 0.274062 
17.128000 0.272031 
17.136000 0.264063 
17.144000 0.270156 
17.152000 0.266094 
17.160000 0.272031 
17.168000 0.270156 
17.176000 0.266094 
17.184000 0.274062 
17.192000 0.266094 
17.200000 0.274062 
17.208000 0.262031 
17.216000 0.276094 
17.224000 0.270156 
17.232000 0.266094 
17.240000 0.276094 
17.248000 0.268125 
17.256000 0.272031 
17.264000 0.270156 
17.272000 0.268125 
17.280000 0.286094 
17.288000 0.274062 
17.296000 0.264063 
17.304000 0.268125 
17.312000 0.280000 
17.320000 0.276094 
17.328000 0.276094 
17.336000 0.266094 
17.344000 0.272031 
17.352000 0.274062 
17.360000 0.276094 
17.368000 0.260156 
17.376000 0.266094 
17.384000 0.266094 
17.392000 0.270156 
17.400000 0.274062 
17.408000 0.272031 
17.416000 0.274062 
17.424000 0.274062 
17.432000 0.270156 
17.440000 0.278125 
17.448000 0.278125 
17.456000 0.270156 
17.464000 0.272031 
17.472000 0.266094 
17.480000 0.286094 
17.488000 0.266094 
17.496000 0.266094 
17.504000 0.266094 
17.512000 0.270156 
17.520000 0.272031 
17.528000 0.270156 
17.536000 0.270156 
17.544000 0.268125 
17.552000 0.270156 
17.560000 0.276094 
17.568000 0.270156 
17.576000 0.272031 
17.584000 0.266094 
17.592000 0.274062 
17.600000 0.276094 
17.608000 0.266094 
17.616000 0.276094 
17.624000 0.272031 
17.632000 0.268125 
17.640000 0.266094 
17.648000 0.270156 
17.656000 0.246094 
17.664000 0.266094 
17.672000 0.270156 
17.680000 0.284063 
17.688000 0.270156 
17.696000 0.272031 
17.704000 0.266094 
17.712000 0.266094 
17.720000 0.272031 
17.728000 0.276094 
17.736000 0.262031 
17.744000 0.276094 
17.752000 0.262031 
17.760000 0.278125 
17.768000 0.274062 
17.776000 0.266094 
17.784000 0.270156 
17.792000 0.270156 
17.800000 0.270156 
17.808000 0.268125 
17.816000 0.266094 
17.824000 0.274062 
17.832000 0.276094 
17.840000 0.282031 
17.848000 0.264063 
17.856000 0.272031 
17.864000 0.270156 
17.872000 0.270156 
17.880000 0.272031 
17.888000 0.268125 
17.896000 0.270156 
17.904000 0.264063 
17.912000 0.268125 
17.920000 0.276094 
17.928000 0.258125 
17.936000 0.266094 
17.944000 0.270156 
17.952000 0.266094 
17.960000 0.274062 
17.968000 0.260156 
17.976000 0.272031 
17.984000 0.270156 
17.992000 0.274062 
18.000000 0.282031 
18.008000 0.268125 
18.016000 0.272031 
18.024000 0.274062 
18.032000 0.268125 
18.040000 0.276094 
18.048000 0.276094 
18.056000 0.268125 
18.064000 0.266094 
18.072000 0.264063 
18.080000 0.274062 
18.088000 0.274062 
18.096000 0.262031 
18.104000 0.268125 
18.112000 0.272031 
18.120000 0.272031 
18.128000 0.268125 
18.136000 0.274062 
18.144000 0.270156 
18.152000 0.262031 
18.160000 0.268125 
18.168000 0.276094 
18.176000 0.268125 
18.184000 0.268125 
18.192000 0.276094 
18.200000 0.268125 
18.208000 0.272031 
18.216000 0.262031 
18.224000 0.270156 
18.232000 0.270156 
18.240000 0.268125 
18.248000 0.276094 
18.256000 0.268125 
18.264000 0.268125 
18.272000 0.266094 
18.280000 0.276094 
18.288000 0.268125 
18.296000 0.270156 
18.304000 0.262031 
18.312000 0.264063 
18.320000 0.266094 
18.328000 0.278125 
18.336000 0.272031 
18.344000 0.272031 
18.352000 0.272031 
18.360000 0.280000 
18.368000 0.274062 
18.376000 0.274062 
18.384000 0.268125 
18.392000 0.264063 
18.400000 0.274062 
18.408000 0.278125 
18.416000 0.268125 
18.424000 0.272031 
18.432000 0.270156 
18.440000 0.276094 
18.448000 0.284063 
18.456000 0.274062 
18.464000 0.266094 
18.472000 0.272031 
18.480000 0.274062 
18.488000 0.284063 
18.496000 0.270156 
18.504000 0.270156 
18.512000 0.272031 
18.520000 0.276094 
18.528000 0.276094 
18.536000 0.274062 
18.544000 0.264063 
18.552000 0.262031 
18.560000 0.272031 
18.568000 0.286094 
18.576000 0.260156 
18.584000 0.276094 
18.592000 0.266094 
18.600000 0.270156 
18.608000 0.278125 
18.616000 0.270156 
18.624000 0.272031 
18.632000 0.272031 
18.640000 0.274062 
18.648000 0.278125 
18.656000 0.270156 
18.664000 0.270156 
18.672000 0.266094 
18.680000 0.262031 
18.688000 0.274062 
18.696000 0.268125 
18.704000 0.266094 
18.712000 0.272031 
18.720000 0.266094 
18.728000 0.284063 
18.736000 0.272031 
18.744000 0.270156 
18.752000 0.274062 
18.760000 0.276094 
18.768000 0.270156 
18.776000 0.268125 
18.784000 0.268125 
18.792000 0.270156 
18.800000 0.274062 
18.808000 0.278125 
18.816000 0.272031 
18.824000 0.268125 
18.832000 0.270156 
18.840000 0.274062 
18.848000 0.280000 
18.856000 0.276094 
18.864000 0.268125 
18.872000 0.270156 
18.880000 0.274062 
18.888000 0.278125 
18.896000 0.274062 
18.904000 0.266094 
18.912000 0.272031 
18.920000 0.272031 
18.928000 0.272031 
18.936000 0.266094 
18.944000 0.264063 
18.952000 0.264063 
18.960000 0.264063 
18.968000 0.274062 
18.976000 0.276094 
18.984000 0.266094 
18.992000 0.266094 
19.000000 0.268125 
19.008000 0.276094 
19.016000 0.264063 
19.024000 0.276094 
19.032000 0.262031 
19.040000 0.270156 
19.048000 0.276094 
19.056000 0.270156 
19.064000 0.268125 
19.072000 0.268125 
19.080000 0.260156 
19.088000 0.284063 
19.096000 0.272031 
19.104000 0.272031 
19.112000 0.264063 
19.120000 0.266094 
19.128000 0.268125 
19.136000 0.262031 
19.144000 0.278125 
19.152000 0.270156 
19.160000 0.260156 
19.168000 0.276094 
19.176000 0.268125 
19.184000 0.270156 
19.192000 0.262031 
19.200000 0.268125 
19.208000 0.274062 
19.216000 0.272031 
19.224000 0.264063 
19.232000 0.270156 
19.240000 0.268125 
19.248000 0.276094 
19.256000 0.280000 
19.264000 0.264063 
19.272000 0.264063 
19.280000 0.270156 
19.288000 0.272031 
19.296000 0.268125 
19.304000 0.264063 
19.312000 0.272031 
19.320000 0.268125 
19.328000 0.274062 
19.336000 0.266094 
19.344000 0.264063 
19.352000 0.268125 
19.360000 0.264063 
19.368000 0.272031 
19.376000 0.268125 
19.384000 0.264063 
19.392000 0.272031 
19.400000 0.270156 
19.408000 0.270156 
19.416000 0.266094 
19.424000 0.268125 
19.432000 0.270156 
19.440000 0.270156 
19.448000 0.278125 
19.456000 0.260156 
19.464000 0.274062 
19.472000 0.262031 
19.480000 0.268125 
19.488000 0.278125 
19.496000 0.262031 
19.504000 0.264063 
19.512000 0.270156 
19.520000 0.262031 
19.528000 0.272031 
19.536000 0.264063 
19.544000 0.272031 
19.552000 0.262031 
19.560000 0.270156 
19.568000 0.270156 
19.576000 0.260156 
19.584000 0.268125 
19.592000 0.262031 
19.600000 0.266094 
19.608000 0.268125 
19.616000 0.262031 
19.624000 0.272031 
19.632000 0.270156 
19.640000 0.274062 
19.648000 0.272031 
19.656000 0.276094 
19.664000 0.282031 
19.672000 0.264063 
19.680000 0.268125 
19.688000 0.272031 
19.696000 0.268125 
19.704000 0.268125 
19.712000 0.264063 
19.720000 0.266094 
19.728000 0.274062 
19.736000 0.262031 
19.744000 0.272031 
19.752000 0.270156 
19.760000 0.278125 
19.768000 0.272031 
19.776000 0.272031 
19.784000 0.272031 
19.792000 0.268125 
19.800000 0.270156 
19.808000 0.274062 
19.816000 0.274062 
19.824000 0.270156 
19.832000 0.274062 
19.840000 0.268125 
19.848000 0.268125 
19.856000 0.272031 
19.864000 0.268125 
19.872000 0.260156 
19.880000 0.268125 
19.888000 0.260156 
19.896000 0.274062 
19.904000 0.272031 
19.912000 0.262031 
19.920000 0.266094 
19.928000 0.276094 
19.936000 0.284063 
19.944000 0.264063 
19.952000 0.260156 
19.960000 0.268125 
19.968000 0.260156 
19.976000 0.266094 
19.984000 0.266094 
19.992000 0.270156 
20.000000 0.272031 
20.008000 0.266094 
20.016000 0.274062 
20.024000 0.274062 
20.032000 0.272031 
20.040000 0.270156 
20.048000 0.270156 
20.056000 0.270156 
20.064000 0.258125 
20.072000 0.268125 
20.080000 0.260156 
20.088000 0.268125 
20.096000 0.284063 
20.104000 0.264063 
20.112000 0.266094 
20.120000 0.270156 
20.128000 0.266094 
20.136000 0.272031 
20.144000 0.266094 
20.152000 0.270156 
20.160000 0.272031 
20.168000 0.276094 
20.176000 0.274062 
20.184000 0.270156 
20.192000 0.258125 
20.200000 0.264063 
20.208000 0.268125 
20.216000 0.278125 
20.224000 0.268125 
20.232000 0.266094 
20.240000 0.264063 
20.248000 0.272031 
20.256000 0.266094 
20.264000 0.268125 
20.272000 0.264063 
20.280000 0.272031 
20.288000 0.268125 
20.296000 0.276094 
20.304000 0.276094 
20.312000 0.266094 
20.320000 0.272031 
20.328000 0.270156 
20.336000 0.268125 
20.344000 0.274062 
20.352000 0.272031 
20.360000 0.264063 
20.368000 0.268125 
20.376000 0.272031 
20.384000 0.268125 
20.392000 0.270156 
20.400000 0.274062 
20.408000 0.272031 
20.416000 0.280000 
20.424000 0.272031 
20.432000 0.276094 
20.440000 0.276094 
20.448000 0.272031 
20.456000 0.270156 
20.464000 0.266094 
20.472000 0.268125 
20.480000 0.264063 
20.488000 0.276094 
20.496000 0.270156 
20.504000 0.270156 
20.512000 0.266094 
20.520000 0.268125 
20.528000 0.266094 
20.536000 0.276094 
20.544000 0.264063 
20.552000 0.266094 
20.560000 0.258125 
20.568000 0.270156 
20.576000 0.276094 
20.584000 0.274062 
20.592000 0.272031 
20.600000 0.278125 
20.608000 0.276094 
20.616000 0.272031 
20.624000 0.262031 
20.632000 0.264063 
20.640000 0.270156 
20.648000 0.270156 
20.656000 0.270156 
20.664000 0.268125 
20.672000 0.268125 
20.680000 0.272031 
20.688000 0.262031 
20.696000 0.270156 
20.704000 0.272031 
20.712000 0.266094 
20.720000 0.272031 
20.728000 0.272031 
20.736000 0.272031 
20.744000 0.274062 
20.752000 0.264063 
20.760000 0.272031 
20.768000 0.264063 
20.776000 0.270156 
20.784000 0.268125 
20.792000 0.266094 
20.800000 0.266094 
20.808000 0.264063 
20.816000 0.274062 
20.824000 0.262031 
20.832000 0.268125 
20.840000 0.256094 
20.848000 0.266094 
20.856000 0.264063 
20.864000 0.262031 
20.872000 0.268125 
20.880000 0.272031 
20.888000 0.268125 
20.896000 0.276094 
20.904000 0.264063 
20.912000 0.272031 
20.920000 0.270156 
20.928000 0.274062 
20.936000 0.274062 
20.944000 0.270156 
20.952000 0.266094 
20.960000 0.266094 
20.968000 0.272031 
20.976000 0.274062 
20.984000 0.272031 
20.992000 0.280000 
21.000000 0.274062 
21.008000 0.272031 
21.016000 0.268125 
21.024000 0.266094 
21.032000 0.264063 
21.040000 0.266094 
21.048000 0.268125 
21.056000 0.266094 
21.064000 0.272031 
21.072000 0.268125 
21.080000 0.274062 
21.088000 0.272031 
21.096000 0.262031 
21.104000 0.274062 
21.112000 0.272031 
21.120000 0.272031 
21.128000 0.262031 
21.136000 0.270156 
21.144000 0.276094 
21.152000 0.270156 
21.160000 0.276094 
21.168000 0.270156 
21.176000 0.268125 
21.184000 0.274062 
21.192000 0.274062 
21.200000 0.262031 
21.208000 0.270156 
21.216000 0.276094 
21.224000 0.272031 
21.232000 0.272031 
21.240000 0.262031 
21.248000 0.266094 
21.256000 0.272031 
21.264000 0.276094 
21.272000 0.270156 
21.280000 0.276094 
21.288000 0.270156 
21.296000 0.256094 
21.304000 0.276094 
21.312000 0.264063 
21.320000 0.268125 
21.328000 0.264063 
21.336000 0.268125 
21.344000 0.286094 
21.352000 0.268125 
21.360000 0.256094 
21.368000 0.278125 
21.376000 0.272031 
21.384000 0.280000 
21.392000 0.270156 
21.400000 0.266094 
21.408000 0.276094 
21.416000 0.276094 
21.424000 0.274062 
21.432000 0.274062 
21.440000 0.276094 
21.448000 0.266094 
21.456000 0.270156 
21.464000 0.278125 
21.472000 0.268125 
21.480000 0.266094 
21.488000 0.270156 
21.496000 0.270156 
21.504000 0.274062 
21.512000 0.262031 
21.520000 0.266094 
21.528000 0.274062 
21.536000 0.268125 
21.544000 0.270156 
21.552000 0.266094 
21.560000 0.266094 
21.568000 0.262031 
21.576000 0.270156 
21.584000 0.272031 
21.592000 0.266094 
21.600000 0.260156 
21.608000 0.268125 
21.616000 0.272031 
21.624000 0.272031 
21.632000 0.274062 
21.640000 0.272031 
21.648000 0.274062 
21.656000 0.266094 
21.664000 0.270156 
21.672000 0.264063 
21.680000 0.256094 
21.688000 0.268125 
21.696000 0.262031 
21.704000 0.276094 
21.712000 0.260156 
21.720000 0.262031 
21.728000 0.270156 
21.736000 0.276094 
21.744000 0.274062 
21.752000 0.266094 
21.760000 0.260156 
21.768000 0.274062 
21.776000 0.260156 
21.784000 0.278125 
21.792000 0.266094 
21.800000 0.268125 
21.808000 0.268125 
21.816000 0.272031 
21.824000 0.272031 
21.832000 0.272031 
21.840000 0.268125 
21.848000 0.272031 
21.856000 0.268125 
21.864000 0.272031 
21.872000 0.266094 
21.880000 0.266094 
21.888000 0.260156 
21.896000 0.262031 
21.904000 0.282031 
21.912000 0.276094 
21.920000 0.264063 
21.928000 0.268125 
21.936000 0.268125 
21.944000 0.276094 
21.952000 0.268125 
21.960000 0.270156 
21.968000 0.266094 
21.976000 0.270156 
21.984000 0.272031 
21.992000 0.276094 
22.000000 0.262031 
22.008000 0.274062 
22.016000 0.264063 
22.024000 0.270156 
22.032000 0.278125 
22.040000 0.270156 
22.048000 0.270156 
22.056000 0.262031 
22.064000 0.268125 
22.072000 0.264063 
22.080000 0.270156 
22.088000 0.260156 
22.096000 0.262031 
22.104000 0.268125 
22.112000 0.272031 
22.120000 0.258125 
22.128000 0.274062 
22.136000 0.270156 
22.144000 0.272031 
22.152000 0.270156 
22.160000 0.272031 
22.168000 0.270156 
22.176000 0.274062 
22.184000 0.276094 
22.192000 0.272031 
22.200000 0.278125 
22.208000 0.268125 
22.216000 0.274062 
22.224000 0.266094 
22.232000 0.278125 
22.240000 0.268125 
22.248000 0.270156 
22.256000 0.264063 
22.264000 0.272031 
22.272000 0.272031 
22.280000 0.272031 
22.288000 0.258125 
22.296000 0.274062 
22.304000 0.272031 
22.312000 0.272031 
22.320000 0.258125 
22.328000 0.274062 
22.336000 0.262031 
22.344000 0.262031 
22.352000 0.276094 
22.360000 0.272031 
22.368000 0.274062 
22.376000 0.274062 
22.384000 0.268125 
22.392000 0.286094 
22.400000 0.268125 
22.408000 0.266094 
22.416000 0.266094 
22.424000 0.262031 
22.432000 0.276094 
22.440000 0.262031 
22.448000 0.268125 
22.456000 0.274062 
22.464000 0.266094 
22.472000 0.274062 
22.480000 0.262031 
22.488000 0.268125 
22.496000 0.266094 
22.504000 0.268125 
22.512000 0.274062 
22.520000 0.270156 
22.528000 0.276094 
22.536000 0.276094 
22.544000 0.272031 
22.552000 0.270156 
22.560000 0.270156 
22.568000 0.270156 
22.576000 0.264063 
22.584000 0.264063 
22.592000 0.284063 
22.600000 0.266094 
22.608000 0.264063 
22.616000 0.272031 
22.624000 0.270156 
22.632000 0.274062 
22.640000 0.266094 
22.648000 0.268125 
22.656000 0.270156 
22.664000 0.268125 
22.672000 0.266094 
22.680000 0.272031 
22.688000 0.282031 
22.696000 0.270156 
22.704000 0.262031 
22.712000 0.278125 
22.720000 0.262031 
22.728000 0.268125 
22.736000 0.270156 
22.744000 0.268125 
22.752000 0.276094 
22.760000 0.268125 
22.768000 0.272031 
22.776000 0.268125 
22.784000 0.266094 
22.792000 0.270156 
22.800000 0.268125 
22.808000 0.262031 
22.816000 0.268125 
22.824000 0.266094 
22.832000 0.278125 
22.840000 0.272031 
22.848000 0.266094 
22.856000 0.272031 
22.864000 0.268125 
22.872000 0.268125 
22.880000 0.260156 
22.888000 0.270156 
22.896000 0.272031 
22.904000 0.254063 
22.912000 0.276094 
22.920000 0.262031 
22.928000 0.264063 
22.936000 0.262031 
22.944000 0.268125 
22.952000 0.274062 
22.960000 0.258125 
22.968000 0.266094 
22.976000 0.270156 
22.984000 0.264063 
22.992000 0.282031 
23.000000 0.272031 
23.008000 0.266094 
23.016000 0.266094 
23.024000 0.266094 
23.032000 0.272031 
23.040000 0.262031 
23.048000 0.270156 
23.056000 0.266094 
23.064000 0.254063 
23.072000 0.264063 
23.080000 0.264063 
23.088000 0.272031 
23.096000 0.268125 
23.104000 0.266094 
23.112000 0.272031 
23.120000 0.260156 
23.128000 0.270156 
23.136000 0.268125 
23.144000 0.264063 
23.152000 0.272031 
23.160000 0.260156 
23.168000 0.264063 
23.176000 0.268125 
23.184000 0.262031 
23.192000 0.274062 
23.200000 0.270156 
23.208000 0.268125 
23.216000 0.268125 
23.224000 0.274062 
23.232000 0.272031 
23.240000 0.270156 
23.248000 0.272031 
23.256000 0.268125 
23.264000 0.270156 
23.272000 0.278125 
23.280000 0.268125 
23.288000 0.276094 
23.296000 0.272031 
23.304000 0.268125 
23.312000 0.268125 
23.320000 0.280000 
23.328000 0.266094 
23.336000 0.270156 
23.344000 0.264063 
23.352000 0.278125 
23.360000 0.268125 
23.368000 0.264063 
23.376000 0.266094 
23.384000 0.268125 
23.392000 0.274062 
23.400000 0.274062 
23.408000 0.264063 
23.416000 0.268125 
23.424000 0.268125 
23.432000 0.268125 
23.440000 0.274062 
23.448000 0.266094 
23.456000 0.256094 
23.464000 0.260156 
23.472000 0.266094 
23.480000 0.278125 
23.488000 0.274062 
23.496000 0.266094 
23.504000 0.274062 
23.512000 0.268125 
23.520000 0.276094 
23.528000 0.270156 
23.536000 0.266094 
23.544000 0.262031 
23.552000 0.264063 
23.560000 0.270156 
23.568000 0.270156 
23.576000 0.262031 
23.584000 0.266094 
23.592000 0.272031 
23.600000 0.278125 
23.608000 0.264063 
23.616000 0.264063 
23.624000 0.278125 
23.632000 0.274062 
23.640000 0.272031 
23.648000 0.276094 
23.656000 0.266094 
23.664000 0.264063 
23.672000 0.270156 
23.680000 0.272031 
23.688000 0.270156 
23.696000 0.250156 
23.704000 0.268125 
23.712000 0.266094 
23.720000 0.280000 
23.728000 0.264063 
23.736000 0.266094 
23.744000 0.272031 
23.752000 0.266094 
23.760000 0.266094 
23.768000 0.274062 
23.776000 0.264063 
23.784000 0.276094 
23.792000 0.270156 
23.800000 0.274062 
23.808000 0.264063 
23.816000 0.262031 
23.824000 0.270156 
23.832000 0.266094 
23.840000 0.274062 
23.848000 0.274062 
23.856000 0.266094 
23.864000 0.258125 
23.872000 0.264063 
23.880000 0.274062 
23.888000 0.268125 
23.896000 0.276094 
23.904000 0.268125 
23.912000 0.274062 
23.920000 0.274062 
23.928000 0.272031 
23.936000 0.260156 
23.944000 0.264063 
23.952000 0.280000 
23.960000 0.282031 
23.968000 0.272031 
23.976000 0.272031 
23.984000 0.262031 
23.992000 0.270156 
24.000000 0.276094 
24.008000 0.256094 
24.016000 0.272031 
24.024000 0.266094 
24.032000 0.270156 
24.040000 0.270156 
24.048000 0.272031 
24.056000 0.268125 
24.064000 0.274062 
24.072000 0.264063 
24.080000 0.264063 
24.088000 0.268125 
24.096000 0.266094 
24.104000 0.266094 
24.112000 0.268125 
24.120000 0.270156 
24.128000 0.272031 
24.136000 0.274062 
24.144000 0.268125 
24.152000 0.262031 
24.160000 0.282031 
24.168000 0.270156 
24.176000 0.262031 
24.184000 0.264063 
24.192000 0.270156 
24.200000 0.280000 
24.208000 0.276094 
24.216000 0.268125 
24.224000 0.262031 
24.232000 0.272031 
24.240000 0.268125 
24.248000 0.272031 
24.256000 0.270156 
24.264000 0.264063 
24.272000 0.272031 
24.280000 0.280000 
24.288000 0.276094 
24.296000 0.272031 
24.304000 0.270156 
24.312000 0.266094 
24.320000 0.272031 
24.328000 0.276094 
24.336000 0.268125 
24.344000 0.264063 
24.352000 0.268125 
24.360000 0.270156 
24.368000 0.258125 
24.376000 0.270156 
24.384000 0.272031 
24.392000 0.276094 
24.400000 0.268125 
24.408000 0.274062 
24.416000 0.272031 
24.424000 0.272031 
24.432000 0.272031 
24.440000 0.268125 
24.448000 0.264063 
24.456000 0.268125 
24.464000 0.270156 
24.472000 0.270156 
24.480000 0.264063 
24.488000 0.270156 
24.496000 0.260156 
24.504000 0.262031 
24.512000 0.274062 
24.520000 0.276094 
24.528000 0.270156 
24.536000 0.264063 
24.544000 0.272031 
24.552000 0.268125 
24.560000 0.272031 
24.568000 0.266094 
24.576000 0.272031 
24.584000 0.270156 
24.592000 0.268125 
24.600000 0.268125 
24.608000 0.256094 
24.616000 0.264063 
24.624000 0.276094 
24.632000 0.266094 
24.640000 0.270156 
24.648000 0.264063 
24.656000 0.272031 
24.664000 0.272031 
24.672000 0.266094 
24.680000 0.274062 
24.688000 0.274062 
24.696000 0.262031 
24.704000 0.270156 
24.712000 0.264063 
24.720000 0.270156 
24.728000 0.262031 
24.736000 0.272031 
24.744000 0.268125 
24.752000 0.266094 
24.760000 0.260156 
24.768000 0.270156 
24.776000 0.270156 
24.784000 0.270156 
24.792000 0.264063 
24.800000 0.266094 
24.808000 0.278125 
24.816000 0.272031 
24.824000 0.272031 
24.832000 0.262031 
24.840000 0.268125 
24.848000 0.270156 
24.856000 0.274062 
24.864000 0.262031 
24.872000 0.268125 
24.880000 0.264063 
24.888000 0.270156 
24.896000 0.274062 
24.904000 0.270156 
24.912000 0.264063 
24.920000 0.272031 
24.928000 0.276094 
24.936000 0.262031 
24.944000 0.264063 
24.952000 0.268125 
24.960000 0.276094 
24.968000 0.272031 
24.976000 0.264063 
24.984000 0.274062 
24.992000 0.266094 
25.000000 0.276094 
25.008000 0.276094 
25.016000 0.268125 
25.024000 0.268125 
25.032000 0.270156 
25.040000 0.266094 
25.048000 0.270156 
25.056000 0.274062 
25.064000 0.268125 
25.072000 0.268125 
25.080000 0.262031 
25.088000 0.276094 
25.096000 0.272031 
25.104000 0.260156 
25.112000 0.268125 
25.120000 0.278125 
25.128000 0.272031 
25.136000 0.276094 
25.144000 0.268125 
25.152000 0.256094 
25.160000 0.260156 
25.168000 0.272031 
25.176000 0.272031 
25.184000 0.270156 
25.192000 0.272031 
25.200000 0.266094 
25.208000 0.276094 
25.216000 0.274062 
25.224000 0.270156 
25.232000 0.264063 
25.240000 0.268125 
25.248000 0.270156 
25.256000 0.268125 
25.264000 0.272031 
25.272000 0.276094 
25.280000 0.262031 
25.288000 0.268125 
25.296000 0.262031 
25.304000 0.266094 
25.312000 0.270156 
25.320000 0.268125 
25.328000 0.272031 
25.336000 0.264063 
25.344000 0.270156 
25.352000 0.274062 
25.360000 0.258125 
25.368000 0.272031 
25.376000 0.264063 
25.384000 0.268125 
25.392000 0.266094 
25.400000 0.268125 
25.408000 0.276094 
25.416000 0.276094 
25.424000 0.264063 
25.432000 0.276094 
25.440000 0.268125 
25.448000 0.272031 
25.456000 0.260156 
25.464000 0.268125 
25.472000 0.266094 
25.480000 0.260156 
25.488000 0.268125 
25.496000 0.262031 
25.504000 0.270156 
25.512000 0.262031 
25.520000 0.272031 
25.528000 0.276094 
25.536000 0.274062 
25.544000 0.270156 
25.552000 0.260156 
25.560000 0.274062 
25.568000 0.274062 
25.576000 0.262031 
25.584000 0.274062 
25.592000 0.270156 
25.600000 0.270156 
25.608000 0.270156 
25.616000 0.278125 
25.624000 0.268125 
25.632000 0.264063 
25.640000 0.268125 
25.648000 0.278125 
25.656000 0.276094 
25.664000 0.274062 
25.672000 0.270156 
25.680000 0.276094 
25.688000 0.272031 
25.696000 0.272031 
25.704000 0.276094 
25.712000 0.264063 
25.720000 0.268125 
25.728000 0.264063 
25.736000 0.266094 
25.744000 0.262031 
25.752000 0.272031 
25.760000 0.268125 
25.768000 0.268125 
25.776000 0.272031 
25.784000 0.262031 
25.792000 0.270156 
25.800000 0.264063 
25.808000 0.268125 
25.816000 0.272031 
25.824000 0.266094 
25.832000 0.268125 
25.840000 0.264063 
25.848000 0.268125 
25.856000 0.276094 
25.864000 0.258125 
25.872000 0.266094 
25.880000 0.272031 
25.888000 0.262031 
25.896000 0.276094 
25.904000 0.270156 
25.912000 0.268125 
25.920000 0.264063 
25.928000 0.266094 
25.936000 0.272031 
25.944000 0.270156 
25.952000 0.268125 
25.960000 0.274062 
25.968000 0.268125 
25.976000 0.282031 
25.984000 0.274062 
25.992000 0.274062 
26.000000 0.274062 
26.008000 0.268125 
26.016000 0.276094 
26.024000 0.264063 
26.032000 0.274062 
26.040000 0.266094 
26.048000 0.264063 
26.056000 0.278125 
26.064000 0.258125 
26.072000 0.274062 
26.080000 0.270156 
26.088000 0.276094 
26.096000 0.270156 
26.104000 0.256094 
26.112000 0.262031 
26.120000 0.270156 
26.128000 0.268125 
26.136000 0.276094 
26.144000 0.266094 
26.152000 0.268125 
26.160000 0.272031 
26.168000 0.278125 
26.176000 0.274062 
26.184000 0.264063 
26.192000 0.276094 
26.200000 0.278125 
26.208000 0.270156 
26.216000 0.274062 
26.224000 0.270156 
26.232000 0.270156 
26.240000 0.270156 
26.248000 0.270156 
26.256000 0.268125 
26.264000 0.270156 
26.272000 0.274062 
26.280000 0.268125 
26.288000 0.272031 
26.296000 0.266094 
26.304000 0.272031 
26.312000 0.272031 
26.320000 0.260156 
26.328000 0.262031 
26.336000 0.274062 
26.344000 0.270156 
26.352000 0.268125 
26.360000 0.276094 
26.368000 0.274062 
26.376000 0.272031 
26.384000 0.268125 
26.392000 0.268125 
26.400000 0.274062 
26.408000 0.270156 
26.416000 0.270156 
26.424000 0.274062 
26.432000 0.268125 
26.440000 0.262031 
26.448000 0.270156 
26.456000 0.272031 
26.464000 0.270156 
26.472000 0.268125 
26.480000 0.268125 
26.488000 0.274062 
26.496000 0.268125 
26.504000 0.280000 
26.512000 0.268125 
26.520000 0.266094 
26.528000 0.270156 
26.536000 0.276094 
26.544000 0.272031 
26.552000 0.264063 
26.560000 0.268125 
26.568000 0.274062 
26.576000 0.268125 
26.584000 0.278125 
26.592000 0.268125 
26.600000 0.264063 
26.608000 0.270156 
26.616000 0.268125 
26.624000 0.266094 
26.632000 0.272031 
26.640000 0.262031 
26.648000 0.270156 
26.656000 0.274062 
26.664000 0.270156 
26.672000 0.268125 
26.680000 0.262031 
26.688000 0.268125 
26.696000 0.272031 
26.704000 0.284063 
26.712000 0.268125 
26.720000 0.278125 
26.728000 0.270156 
26.736000 0.272031 
26.744000 0.280000 
26.752000 0.264063 
26.760000 0.262031 
26.768000 0.276094 
26.776000 0.270156 
26.784000 0.278125 
26.792000 0.268125 
26.800000 0.268125 
26.808000 0.266094 
26.816000 0.274062 
26.824000 0.282031 
26.832000 0.262031 
26.840000 0.266094 
26.848000 0.280000 
26.856000 0.270156 
26.864000 0.268125 
26.872000 0.276094 
26.880000 0.272031 
26.888000 0.272031 
26.896000 0.274062 
26.904000 0.270156 
26.912000 0.266094 
26.920000 0.272031 
26.928000 0.278125 
26.936000 0.268125 
26.944000 0.286094 
26.952000 0.272031 
26.960000 0.264063 
26.968000 0.268125 
26.976000 0.266094 
26.984000 0.272031 
26.992000 0.272031 
27.000000 0.270156 
27.008000 0.266094 
27.016000 0.270156 
27.024000 0.282031 
27.032000 0.268125 
27.040000 0.264063 
27.048000 0.272031 
27.056000 0.272031 
27.064000 0.272031 
27.072000 0.268125 
27.080000 0.268125 
27.088000 0.270156 
27.096000 0.266094 
27.104000 0.274062 
27.112000 0.260156 
27.120000 0.270156 
27.128000 0.266094 
27.136000 0.270156 
27.144000 0.278125 
27.152000 0.264063 
27.160000 0.280000 
27.168000 0.268125 
27.176000 0.268125 
27.184000 0.272031 
27.192000 0.276094 
27.200000 0.262031 
27.208000 0.268125 
27.216000 0.270156 
27.224000 0.276094 
27.232000 0.260156 
27.240000 0.268125 
27.248000 0.266094 
27.256000 0.270156 
27.264000 0.280000 
27.272000 0.272031 
27.280000 0.258125 
27.288000 0.266094 
27.296000 0.270156 
27.304000 0.268125 
27.312000 0.272031 
27.320000 0.270156 
27.328000 0.266094 
27.336000 0.270156 
27.344000 0.272031 
27.352000 0.264063 
27.360000 0.272031 
27.368000 0.274062 
27.376000 0.276094 
27.384000 0.282031 
27.392000 0.262031 
27.400000 0.270156 
27.408000 0.272031 
27.416000 0.272031 
27.424000 0.280000 
27.432000 0.268125 
27.440000 0.268125 
27.448000 0.264063 
27.456000 0.268125 
27.464000 0.282031 
27.472000 0.270156 
27.480000 0.266094 
27.488000 0.264063 
27.496000 0.274062 
27.504000 0.274062 
27.512000 0.276094 
27.520000 0.272031 
27.528000 0.270156 
27.536000 0.268125 
27.544000 0.278125 
27.552000 0.268125 
27.560000 0.272031 
27.568000 0.270156 
27.576000 0.272031 
27.584000 0.274062 
27.592000 0.262031 
27.600000 0.278125 
27.608000 0.274062 
27.616000 0.274062 
27.624000 0.276094 
27.632000 0.258125 
27.640000 0.260156 
27.648000 0.276094 
27.656000 0.268125 
27.664000 0.278125 
27.672000 0.262031 
27.680000 0.270156 
27.688000 0.268125 
27.696000 0.266094 
27.704000 0.270156 
27.712000 0.260156 
27.720000 0.266094 
27.728000 0.264063 
27.736000 0.272031 
27.744000 0.268125 
27.752000 0.266094 
27.760000 0.256094 
27.768000 0.270156 
27.776000 0.270156 
27.784000 0.274062 
27.792000 0.258125 
27.800000 0.270156 
27.808000 0.268125 
27.816000 0.262031 
27.824000 0.270156 
27.832000 0.270156 
27.840000 0.274062 
27.848000 0.260156 
27.856000 0.274062 
27.864000 0.274062 
27.872000 0.270156 
27.880000 0.258125 
27.888000 0.266094 
27.896000 0.272031 
27.904000 0.270156 
27.912000 0.268125 
27.920000 0.264063 
27.928000 0.276094 
27.936000 0.264063 
27.944000 0.278125 
27.952000 0.260156 
27.960000 0.270156 
27.968000 0.270156 
27.976000 0.274062 
27.984000 0.276094 
27.992000 0.268125 
28.000000 0.268125 
28.008000 0.264063 
28.016000 0.274062 
28.024000 0.274062 
28.032000 0.268125 
28.040000 0.264063 
28.048000 0.266094 
28.056000 0.264063 
28.064000 0.266094 
28.072000 0.268125 
28.080000 0.268125 
28.088000 0.268125 
28.096000 0.266094 
28.104000 0.270156 
28.112000 0.256094 
28.120000 0.268125 
28.128000 0.272031 
28.136000 0.274062 
28.144000 0.270156 
28.152000 0.270156 
28.160000 0.270156 
28.168000 0.266094 
28.176000 0.272031 
28.184000 0.274062 
28.192000 0.278125 
28.200000 0.264063 
28.208000 0.274062 
28.216000 0.256094 
28.224000 0.268125 
28.232000 0.274062 
28.240000 0.272031 
28.248000 0.278125 
28.256000 0.266094 
28.264000 0.272031 
28.272000 0.270156 
28.280000 0.268125 
28.288000 0.274062 
28.296000 0.262031 
28.304000 0.272031 
28.312000 0.274062 
28.320000 0.278125 
28.328000 0.266094 
28.336000 0.270156 
28.344000 0.272031 
28.352000 0.274062 
28.360000 0.266094 
28.368000 0.266094 
28.376000 0.270156 
28.384000 0.272031 
28.392000 0.278125 
28.400000 0.262031 
28.408000 0.266094 
28.416000 0.268125 
28.424000 0.264063 
28.432000 0.278125 
28.440000 0.274062 
28.448000 0.244063 
28.456000 0.260156 
28.464000 0.270156 
28.472000 0.272031 
28.480000 0.266094 
28.488000 0.262031 
28.496000 0.268125 
28.504000 0.270156 
28.512000 0.272031 
28.520000 0.266094 
28.528000 0.264063 
28.536000 0.260156 
28.544000 0.272031 
28.552000 0.278125 
28.560000 0.266094 
28.568000 0.272031 
28.576000 0.264063 
28.584000 0.262031 
28.592000 0.300000 
28.600000 0.272031 
28.608000 0.266094 
28.616000 0.266094 
28.624000 0.274062 
28.632000 0.282031 
28.640000 0.272031 
28.648000 0.266094 
28.656000 0.274062 
28.664000 0.422031 
28.672000 0.427969 
28.680000 0.420000 
28.688000 0.407969 
28.696000 0.420000 
28.704000 0.427969 
28.712000 0.430000 
28.720000 0.427969 
28.728000 0.420000 
28.736000 0.414063 
28.744000 0.427969 
28.752000 0.424062 
28.760000 0.407969 
28.768000 0.417969 
28.776000 0.416094 
28.784000 0.416094 
28.792000 0.412031 
28.800000 0.410000 
28.808000 0.420000 
28.816000 0.414063 
28.824000 0.417969 
28.832000 0.417969 
28.840000 0.412031 
28.848000 0.420000 
28.856000 0.417969 
28.864000 0.417969 
28.872000 0.422031 
28.880000 0.417969 
28.888000 0.417969 
28.896000 0.420000 
28.904000 0.414063 
28.912000 0.430000 
28.920000 0.412031 
28.928000 0.426094 
28.936000 0.407969 
28.944000 0.416094 
28.952000 0.427969 
28.960000 0.422031 
28.968000 0.420000 
28.976000 0.417969 
28.984000 0.427969 
28.992000 0.420000 
29.000000 0.414063 
29.008000 0.412031 
29.016000 0.417969 
29.024000 0.416094 
29.032000 0.426094 
29.040000 0.414063 
29.048000 0.420000 
29.056000 0.410000 
29.064000 0.427969 
29.072000 0.420000 
29.080000 0.422031 
29.088000 0.416094 
29.096000 0.416094 
29.104000 0.420000 
29.112000 0.417969 
29.120000 0.420000 
29.128000 0.417969 
29.136000 0.420000 
29.144000 0.417969 
29.152000 0.414063 
29.160000 0.422031 
29.168000 0.432031 
29.176000 0.412031 
29.184000 0.427969 
29.192000 0.412031 
29.200000 0.417969 
29.208000 0.412031 
29.216000 0.407969 
29.224000 0.430000 
29.232000 0.422031 
29.240000 0.416094 
29.248000 0.416094 
29.256000 0.414063 
29.264000 0.420000 
29.272000 0.424062 
29.280000 0.410000 
29.288000 0.422031 
29.296000 0.420000 
29.304000 0.424062 
29.312000 0.417969 
29.320000 0.417969 
29.328000 0.426094 
29.336000 0.416094 
29.344000 0.422031 
29.352000 0.426094 
29.360000 0.417969 
29.368000 0.422031 
29.376000 0.417969 
29.384000 0.412031 
29.392000 0.417969 
29.400000 0.412031 
29.408000 0.404063 
29.416000 0.407969 
29.424000 0.424062 
29.432000 0.416094 
29.440000 0.416094 
29.448000 0.414063 
29.456000 0.416094 
29.464000 0.420000 
29.472000 0.410000 
29.480000 0.412031 
29.488000 0.416094 
29.496000 0.414063 
29.504000 0.410000 
29.512000 0.422031 
29.520000 0.417969 
29.528000 0.416094 
29.536000 0.422031 
29.544000 0.414063 
29.552000 0.426094 
29.560000 0.417969 
29.568000 0.426094 
29.576000 0.427969 
29.584000 0.416094 
29.592000 0.416094 
29.600000 0.412031 
29.608000 0.412031 
29.616000 0.414063 
29.624000 0.420000 
29.632000 0.414063 
29.640000 0.417969 
29.648000 0.420000 
29.656000 0.417969 
29.664000 0.476094 
29.672000 0.474062 
29.680000 0.470000 
29.688000 0.486094 
29.696000 0.476094 
29.704000 0.474062 
29.712000 0.472031 
29.720000 0.470000 
29.728000 0.484063 
29.736000 0.470000 
29.744000 0.474062 
29.752000 0.474062 
29.760000 0.472031 
29.768000 0.480000 
29.776000 0.474062 
29.784000 0.472031 
29.792000 0.480000 
29.800000 0.482031 
29.808000 0.482031 
29.816000 0.484063 
29.824000 0.470000 
29.832000 0.486094 
29.840000 0.480000 
29.848000 0.470000 
29.856000 0.482031 
29.864000 0.482031 
29.872000 0.477969 
29.880000 0.480000 
29.888000 0.484063 
29.896000 0.460000 
29.904000 0.484063 
29.912000 0.457969 
29.920000 0.476094 
29.928000 0.482031 
29.936000 0.472031 
29.944000 0.472031 
29.952000 0.476094 
29.960000 0.466094 
29.968000 0.474062 
29.976000 0.480000 
29.984000 0.472031 
29.992000 0.472031 
30.000000 0.484063 
30.008000 0.476094 
30.016000 0.476094 
30.024000 0.497969 
30.032000 0.474062 
30.040000 0.466094 
30.048000 0.476094 
30.056000 0.474062 
30.064000 0.467969 
30.072000 0.480000 
30.080000 0.480000 
30.088000 0.484063 
30.096000 0.480000 
30.104000 0.472031 
30.112000 0.477969 
30.120000 0.477969 
30.128000 0.474062 
30.136000 0.474062 
30.144000 0.477969 
30.152000 0.477969 
30.160000 0.484063 
30.168000 0.477969 
30.176000 0.477969 
30.184000 0.472031 
30.192000 0.474062 
30.200000 0.487969 
30.208000 0.467969 
30.216000 0.470000 
30.224000 0.474062 
30.232000 0.482031 
30.240000 0.464063 
30.248000 0.476094 
30.256000 0.477969 
30.264000 0.472031 
30.272000 0.487969 
30.280000 0.477969 
30.288000 0.482031 
30.296000 0.476094 
30.304000 0.472031 
30.312000 0.486094 
30.320000 0.482031 
30.328000 0.484063 
30.336000 0.477969 
30.344000 0.477969 
30.352000 0.504062 
30.360000 0.482031 
30.368000 0.484063 
30.376000 0.486094 
30.384000 0.470000 
30.392000 0.474062 
30.400000 0.476094 
30.408000 0.480000 
30.416000 0.476094 
30.424000 0.477969 
30.432000 0.480000 
30.440000 0.466094 
30.448000 0.482031 
30.456000 0.476094 
30.464000 0.477969 
30.472000 0.477969 
30.480000 0.477969 
30.488000 0.472031 
30.496000 0.477969 
30.504000 0.476094 
30.512000 0.480000 
30.520000 0.482031 
30.528000 0.476094 
30.536000 0.472031 
30.544000 0.467969 
30.552000 0.486094 
30.560000 0.472031 
30.568000 0.477969 
30.576000 0.476094 
30.584000 0.480000 
30.592000 0.480000 
30.600000 0.474062 
30.608000 0.484063 
30.616000 0.484063 
30.624000 0.484063 
30.632000 0.474062 
30.640000 0.472031 
30.648000 0.474062 
30.656000 0.480000 
30.664000 0.476094 
30.672000 0.477969 
30.680000 0.484063 
30.688000 0.486094 
30.696000 0.477969 
30.704000 0.484063 
30.712000 0.476094 
30.720000 0.490000 
30.728000 0.486094 
30.736000 0.467969 
30.744000 0.474062 
30.752000 0.476094 
30.760000 0.480000 
30.768000 0.472031 
30.776000 0.480000 
30.784000 0.474062 
30.792000 0.487969 
30.800000 0.467969 
30.808000 0.477969 
30.816000 0.480000 
30.824000 0.480000 
30.832000 0.464063 
30.840000 0.470000 
30.848000 0.494062 
30.856000 0.476094 
30.864000 0.474062 
30.872000 0.476094 
30.880000 0.474062 
30.888000 0.476094 
30.896000 0.470000 
30.904000 0.476094 
30.912000 0.472031 
30.920000 0.484063 
30.928000 0.474062 
30.936000 0.464063 
30.944000 0.480000 
30.952000 0.464063 
30.960000 0.477969 
30.968000 0.470000 
30.976000 0.474062 
30.984000 0.472031 
30.992000 0.476094 
31.000000 0.470000 
31.008000 0.470000 
31.016000 0.484063 
31.024000 0.486094 
31.032000 0.477969 
31.040000 0.484063 
31.048000 0.474062 
31.056000 0.467969 
31.064000 0.480000 
31.072000 0.484063 
31.080000 0.476094 
31.088000 0.470000 
31.096000 0.472031 
31.104000 0.476094 
31.112000 0.476094 
31.120000 0.476094 
31.128000 0.476094 
31.136000 0.484063 
31.144000 0.480000 
31.152000 0.486094 
31.160000 0.466094 
31.168000 0.476094 
31.176000 0.464063 
31.184000 0.477969 
31.192000 0.480000 
31.200000 0.477969 
31.208000 0.464063 
31.216000 0.474062 
31.224000 0.476094 
31.232000 0.476094 
31.240000 0.486094 
31.248000 0.467969 
31.256000 0.476094 
31.264000 0.467969 
31.272000 0.476094 
31.280000 0.476094 
31.288000 0.482031 
31.296000 0.487969 
31.304000 0.476094 
31.312000 0.482031 
31.320000 0.482031 
31.328000 0.477969 
31.336000 0.477969 
31.344000 0.482031 
31.352000 0.474062 
31.360000 0.474062 
31.368000 0.474062 
31.376000 0.487969 
31.384000 0.480000 
31.392000 0.490000 
31.400000 0.467969 
31.408000 0.476094 
31.416000 0.480000 
31.424000 0.477969 
31.432000 0.476094 
31.440000 0.472031 
31.448000 0.477969 
31.456000 0.486094 
31.464000 0.467969 
31.472000 0.476094 
31.480000 0.482031 
31.488000 0.482031 
31.496000 0.484063 
31.504000 0.467969 
31.512000 0.477969 
31.520000 0.480000 
31.528000 0.477969 
31.536000 0.480000 
31.544000 0.477969 
31.552000 0.480000 
31.560000 0.484063 
31.568000 0.476094 
31.576000 0.487969 
31.584000 0.476094 
31.592000 0.472031 
31.600000 0.467969 
31.608000 0.482031 
31.616000 0.482031 
31.624000 0.470000 
31.632000 0.476094 
31.640000 0.486094 
31.648000 0.487969 
31.656000 0.476094 
31.664000 0.484063 
31.672000 0.486094 
31.680000 0.477969 
31.688000 0.484063 
31.696000 0.482031 
31.704000 0.480000 
31.712000 0.477969 
31.720000 0.482031 
31.728000 0.492031 
31.736000 0.484063 
31.744000 0.470000 
31.752000 0.476094 
31.760000 0.480000 
31.768000 0.480000 
31.776000 0.482031 
31.784000 0.486094 
31.792000 0.476094 
31.800000 0.480000 
31.808000 0.476094 
31.816000 0.482031 
31.824000 0.486094 
31.832000 0.482031 
31.840000 0.482031 
31.848000 0.476094 
31.856000 0.467969 
31.864000 0.482031 
31.872000 0.482031 
31.880000 0.482031 
31.888000 0.476094 
31.896000 0.476094 
31.904000 0.477969 
31.912000 0.474062 
31.920000 0.482031 
31.928000 0.480000 
31.936000 0.480000 
31.944000 0.484063 
31.952000 0.476094 
31.960000 0.467969 
31.968000 0.470000 
31.976000 0.482031 
31.984000 0.480000 
31.992000 0.482031 
32.000000 0.472031 
32.008000 0.476094 
32.016000 0.476094 
32.024000 0.486094 
32.032000 0.484063 
32.040000 0.477969 
32.048000 0.474062 
32.056000 0.477969 
32.064000 0.487969 
32.072000 0.480000 
32.080000 0.467969 
32.088000 0.477969 
32.096000 0.470000 
32.104000 0.486094 
32.112000 0.472031 
32.120000 0.476094 
32.128000 0.466094 
32.136000 0.480000 
32.144000 0.477969 
32.152000 0.480000 
32.160000 0.476094 
32.168000 0.466094 
32.176000 0.477969 
32.184000 0.477969 
32.192000 0.472031 
32.200000 0.467969 
32.208000 0.477969 
32.216000 0.484063 
32.224000 0.480000 
32.232000 0.476094 
32.240000 0.472031 
32.248000 0.470000 
32.256000 0.477969 
32.264000 0.492031 
32.272000 0.466094 
32.280000 0.477969 
32.288000 0.476094 
32.296000 0.482031 
32.304000 0.484063 
32.312000 0.484063 
32.320000 0.474062 
32.328000 0.477969 
32.336000 0.492031 
32.344000 0.486094 
32.352000 0.484063 
32.360000 0.476094 
32.368000 0.482031 
32.376000 0.494062 
32.384000 0.467969 
32.392000 0.467969 
32.400000 0.477969 
32.408000 0.474062 
32.416000 0.484063 
32.424000 0.476094 
32.432000 0.476094 
32.440000 0.486094 
32.448000 0.492031 
32.456000 0.482031 
32.464000 0.492031 
32.472000 0.474062 
32.480000 0.472031 
32.488000 0.497969 
32.496000 0.486094 
32.504000 0.477969 
32.512000 0.474062 
32.520000 0.472031 
32.528000 0.477969 
32.536000 0.487969 
32.544000 0.472031 
32.552000 0.477969 
32.560000 0.474062 
32.568000 0.484063 
32.576000 0.477969 
32.584000 0.464063 
32.592000 0.477969 
32.600000 0.480000 
32.608000 0.476094 
32.616000 0.480000 
32.624000 0.476094 
32.632000 0.480000 
32.640000 0.484063 
32.648000 0.482031 
32.656000 0.472031 
32.664000 0.477969 
32.672000 0.474062 
32.680000 0.476094 
32.688000 0.474062 
32.696000 0.476094 
32.704000 0.477969 
32.712000 0.486094 
32.720000 0.480000 
32.728000 0.467969 
32.736000 0.477969 
32.744000 0.477969 
32.752000 0.472031 
32.760000 0.474062 
32.768000 0.474062 
32.776000 0.464063 
32.784000 0.472031 
32.792000 0.476094 
32.800000 0.484063 
32.808000 0.477969 
32.816000 0.477969 
32.824000 0.470000 
32.832000 0.487969 
32.840000 0.477969 
32.848000 0.476094 
32.856000 0.482031 
32.864000 0.474062 
32.872000 0.482031 
32.880000 0.472031 
32.888000 0.480000 
32.896000 0.482031 
32.904000 0.477969 
32.912000 0.484063 
32.920000 0.480000 
32.928000 0.474062 
32.936000 0.487969 
32.944000 0.477969 
32.952000 0.476094 
32.960000 0.476094 
32.968000 0.474062 
32.976000 0.470000 
32.984000 0.487969 
32.992000 0.480000 
33.000000 0.476094 
33.008000 0.476094 
33.016000 0.480000 
33.024000 0.477969 
33.032000 0.472031 
33.040000 0.484063 
33.048000 0.486094 
33.056000 0.480000 
33.064000 0.486094 
33.072000 0.476094 
33.080000 0.477969 
33.088000 0.484063 
33.096000 0.482031 
33.104000 0.476094 
33.112000 0.466094 
33.120000 0.474062 
33.128000 0.477969 
33.136000 0.482031 
33.144000 0.470000 
33.152000 0.470000 
33.160000 0.477969 
33.168000 0.482031 
33.176000 0.484063 
33.184000 0.482031 
33.192000 0.482031 
33.200000 0.480000 
33.208000 0.480000 
33.216000 0.477969 
33.224000 0.467969 
33.232000 0.474062 
33.240000 0.467969 
33.248000 0.490000 
33.256000 0.472031 
33.264000 0.477969 
33.272000 0.476094 
33.280000 0.484063 
33.288000 0.492031 
33.296000 0.472031 
33.304000 0.494062 
33.312000 0.486094 
33.320000 0.480000 
33.328000 0.477969 
33.336000 0.484063 
33.344000 0.472031 
33.352000 0.474062 
33.360000 0.486094 
33.368000 0.484063 
33.376000 0.486094 
33.384000 0.472031 
33.392000 0.466094 
33.400000 0.477969 
33.408000 0.477969 
33.416000 0.477969 
33.424000 0.480000 
33.432000 0.474062 
33.440000 0.480000 
33.448000 0.487969 
33.456000 0.472031 
33.464000 0.474062 
33.472000 0.474062 
33.480000 0.476094 
33.488000 0.486094 
33.496000 0.484063 
33.504000 0.477969 
33.512000 0.477969 
33.520000 0.490000 
33.528000 0.477969 
33.536000 0.477969 
33.544000 0.474062 
33.552000 0.484063 
33.560000 0.490000 
33.568000 0.484063 
33.576000 0.482031 
33.584000 0.482031 
33.592000 0.476094 
33.600000 0.504062 
33.608000 0.472031 
33.616000 0.476094 
33.624000 0.487969 
33.632000 0.482031 
33.640000 0.474062 
33.648000 0.480000 
33.656000 0.474062 
33.664000 0.476094 
33.672000 0.486094 
33.680000 0.480000 
33.688000 0.482031 
33.696000 0.484063 
33.704000 0.472031 
33.712000 0.492031 
33.720000 0.480000 
33.728000 0.466094 
33.736000 0.482031 
33.744000 0.476094 
33.752000 0.480000 
33.760000 0.477969 
33.768000 0.474062 
33.776000 0.486094 
33.784000 0.482031 
33.792000 0.474062 
33.800000 0.470000 
33.808000 0.474062 
33.816000 0.480000 
33.824000 0.486094 
33.832000 0.484063 
33.840000 0.472031 
33.848000 0.474062 
33.856000 0.486094 
33.864000 0.477969 
33.872000 0.484063 
33.880000 0.480000 
33.888000 0.480000 
33.896000 0.484063 
33.904000 0.477969 
33.912000 0.480000 
33.920000 0.470000 
33.928000 0.472031 
33.936000 0.474062 
33.944000 0.474062 
33.952000 0.474062 
33.960000 0.484063 
33.968000 0.480000 
33.976000 0.427969 
33.984000 0.422031 
33.992000 0.417969 
34.000000 0.426094 
34.008000 0.422031 
34.016000 0.426094 
34.024000 0.424062 
34.032000 0.417969 
34.040000 0.417969 
34.048000 0.416094 
34.056000 0.416094 
34.064000 0.424062 
34.072000 0.422031 
34.080000 0.420000 
34.088000 0.427969 
34.096000 0.416094 
34.104000 0.420000 
34.112000 0.427969 
34.120000 0.417969 
34.128000 0.427969 
34.136000 0.420000 
34.144000 0.420000 
34.152000 0.406094 
34.160000 0.417969 
34.168000 0.424062 
34.176000 0.417969 
34.184000 0.422031 
34.192000 0.420000 
34.200000 0.420000 
34.208000 0.432031 
34.216000 0.417969 
34.224000 0.424062 
34.232000 0.406094 
34.240000 0.424062 
34.248000 0.422031 
34.256000 0.416094 
34.264000 0.430000 
34.272000 0.422031 
34.280000 0.422031 
34.288000 0.417969 
34.296000 0.420000 
34.304000 0.422031 
34.312000 0.424062 
34.320000 0.432031 
34.328000 0.416094 
34.336000 0.417969 
34.344000 0.417969 
34.352000 0.412031 
34.360000 0.424062 
34.368000 0.420000 
34.376000 0.416094 
34.384000 0.420000 
34.392000 0.422031 
34.400000 0.426094 
34.408000 0.426094 
34.416000 0.417969 
34.424000 0.412031 
34.432000 0.422031 
34.440000 0.424062 
34.448000 0.416094 
34.456000 0.426094 
34.464000 0.416094 
34.472000 0.417969 
34.480000 0.430000 
34.488000 0.422031 
34.496000 0.422031 
34.504000 0.422031 
34.512000 0.426094 
34.520000 0.406094 
34.528000 0.426094 
34.536000 0.417969 
34.544000 0.426094 
34.552000 0.417969 
34.560000 0.422031 
34.568000 0.416094 
34.576000 0.416094 
34.584000 0.424062 
34.592000 0.426094 
34.600000 0.416094 
34.608000 0.417969 
34.616000 0.426094 
34.624000 0.420000 
34.632000 0.426094 
34.640000 0.427969 
34.648000 0.417969 
34.656000 0.420000 
34.664000 0.420000 
34.672000 0.424062 
34.680000 0.416094 
34.688000 0.424062 
34.696000 0.422031 
34.704000 0.422031 
34.712000 0.436094 
34.720000 0.427969 
34.728000 0.404063 
34.736000 0.426094 
34.744000 0.416094 
34.752000 0.417969 
34.760000 0.414063 
34.768000 0.424062 
34.776000 0.427969 
34.784000 0.420000 
34.792000 0.432031 
34.800000 0.414063 
34.808000 0.417969 
34.816000 0.420000 
34.824000 0.422031 
34.832000 0.422031 
34.840000 0.414063 
34.848000 0.427969 
34.856000 0.420000 
34.864000 0.420000 
34.872000 0.437969 
34.880000 0.420000 
34.888000 0.416094 
34.896000 0.422031 
34.904000 0.422031 
34.912000 0.436094 
34.920000 0.420000 
34.928000 0.414063 
34.936000 0.430000 
34.944000 0.420000 
34.952000 0.436094 
34.960000 0.410000 
34.968000 0.422031 
34.976000 0.697969 
34.984000 0.430000 
34.992000 0.434063 
35.000000 0.430000 
35.008000 0.417969 
35.016000 0.426094 
35.024000 0.424062 
35.032000 0.436094 
35.040000 0.427969 
35.048000 0.424062 
35.056000 0.420000 
35.064000 0.420000 
35.072000 0.422031 
35.080000 0.422031 
35.088000 0.414063 
35.096000 0.414063 
35.104000 0.422031 
35.112000 0.430000 
35.120000 0.422031 
35.128000 0.424062 
35.136000 0.424062 
35.144000 0.427969 
35.152000 0.414063 
35.160000 0.424062 
35.168000 0.417969 
35.176000 0.427969 
35.184000 0.417969 
35.192000 0.412031 
35.200000 0.417969 
35.208000 0.427969 
35.216000 0.422031 
35.224000 0.426094 
35.232000 0.424062 
35.240000 0.417969 
35.248000 0.427969 
35.256000 0.432031 
35.264000 0.416094 
35.272000 0.417969 
35.280000 0.416094 
35.288000 0.420000 
35.296000 0.427969 
35.304000 0.420000 
35.312000 0.410000 
35.320000 0.416094 
35.328000 0.424062 
35.336000 0.417969 
35.344000 0.417969 
35.352000 0.412031 
35.360000 0.414063 
35.368000 0.432031 
35.376000 0.427969 
35.384000 0.417969 
35.392000 0.414063 
35.400000 0.426094 
35.408000 0.426094 
35.416000 0.407969 
35.424000 0.424062 
35.432000 0.410000 
35.440000 0.416094 
35.448000 0.426094 
35.456000 0.432031 
35.464000 0.420000 
35.472000 0.420000 
35.480000 0.422031 
35.488000 0.427969 
35.496000 0.430000 
35.504000 0.427969 
35.512000 0.407969 
35.520000 0.417969 
35.528000 0.427969 
35.536000 0.427969 
35.544000 0.422031 
35.552000 0.412031 
35.560000 0.424062 
35.568000 0.430000 
35.576000 0.414063 
35.584000 0.422031 
35.592000 0.426094 
35.600000 0.426094 
35.608000 0.424062 
35.616000 0.404063 
35.624000 0.416094 
35.632000 0.420000 
35.640000 0.424062 
35.648000 0.424062 
35.656000 0.412031 
35.664000 0.424062 
35.672000 0.414063 
35.680000 0.422031 
35.688000 0.426094 
35.696000 0.424062 
35.704000 0.414063 
35.712000 0.414063 
35.720000 0.434063 
35.728000 0.410000 
35.736000 0.427969 
35.744000 0.417969 
35.752000 0.414063 
35.760000 0.427969 
35.768000 0.426094 
35.776000 0.430000 
35.784000 0.420000 
35.792000 0.426094 
35.800000 0.427969 
35.808000 0.420000 
35.816000 0.422031 
35.824000 0.417969 
35.832000 0.427969 
35.840000 0.432031 
35.848000 0.427969 
35.856000 0.426094 
35.864000 0.414063 
35.872000 0.424062 
35.880000 0.420000 
35.888000 0.414063 
35.896000 0.426094 
35.904000 0.420000 
35.912000 0.430000 
35.920000 0.414063 
35.928000 0.422031 
35.936000 0.426094 
35.944000 0.420000 
35.952000 0.422031 
35.960000 0.392031 
35.968000 0.420000 
35.976000 0.673906 
35.984000 0.422031 
35.992000 0.422031 
36.000000 0.426094 
36.008000 0.426094 
36.016000 0.426094 
36.024000 0.420000 
36.032000 0.426094 
36.040000 0.424062 
36.048000 0.414063 
36.056000 0.410000 
36.064000 0.420000 
36.072000 0.430000 
36.080000 0.426094 
36.088000 0.424062 
36.096000 0.420000 
36.104000 0.426094 
36.112000 0.430000 
36.120000 0.420000 
36.128000 0.414063 
36.136000 0.417969 
36.144000 0.424062 
36.152000 0.422031 
36.160000 0.417969 
36.168000 0.420000 
36.176000 0.422031 
36.184000 0.420000 
36.192000 0.412031 
36.200000 0.426094 
36.208000 0.416094 
36.216000 0.416094 
36.224000 0.416094 
36.232000 0.414063 
36.240000 0.417969 
36.248000 0.414063 
36.256000 0.420000 
36.264000 0.422031 
36.272000 0.420000 
36.280000 0.417969 
36.288000 0.424062 
36.296000 0.426094 
36.304000 0.420000 
36.312000 0.420000 
36.320000 0.426094 
36.328000 0.416094 
36.336000 0.414063 
36.344000 0.426094 
36.352000 0.422031 
36.360000 0.414063 
36.368000 0.414063 
36.376000 0.412031 
36.384000 0.426094 
36.392000 0.416094 
36.400000 0.424062 
36.408000 0.420000 
36.416000 0.424062 
36.424000 0.424062 
36.432000 0.414063 
36.440000 0.422031 
36.448000 0.424062 
36.456000 0.422031 
36.464000 0.430000 
36.472000 0.416094 
36.480000 0.424062 
36.488000 0.422031 
36.496000 0.424062 
36.504000 0.412031 
36.512000 0.412031 
36.520000 0.420000 
36.528000 0.416094 
36.536000 0.420000 
36.544000 0.404063 
36.552000 0.424062 
36.560000 0.417969 
36.568000 0.426094 
36.576000 0.430000 
36.584000 0.412031 
36.592000 0.407969 
36.600000 0.416094 
36.608000 0.420000 
36.616000 0.420000 
36.624000 0.426094 
36.632000 0.420000 
36.640000 0.416094 
36.648000 0.412031 
36.656000 0.432031 
36.664000 0.422031 
36.672000 0.424062 
36.680000 0.417969 
36.688000 0.424062 
36.696000 0.430000 
36.704000 0.422031 
36.712000 0.417969 
36.720000 0.422031 
36.728000 0.420000 
36.736000 0.426094 
36.744000 0.426094 
36.752000 0.420000 
36.760000 0.416094 
36.768000 0.422031 
36.776000 0.426094 
36.784000 0.420000 
36.792000 0.422031 
36.800000 0.422031 
36.808000 0.416094 
36.816000 0.420000 
36.824000 0.417969 
36.832000 0.416094 
36.840000 0.420000 
36.848000 0.422031 
36.856000 0.422031 
36.864000 0.414063 
36.872000 0.410000 
36.880000 0.417969 
36.888000 0.427969 
36.896000 0.422031 
36.904000 0.422031 
36.912000 0.417969 
36.920000 0.426094 
36.928000 0.424062 
36.936000 0.427969 
36.944000 0.420000 
36.952000 0.414063 
36.960000 0.422031 
36.968000 0.422031 
36.976000 0.417969 
36.984000 0.424062 
36.992000 0.426094 
37.000000 0.424062 
37.008000 0.427969 
37.016000 0.417969 
37.024000 0.406094 
37.032000 0.417969 
37.040000 0.427969 
37.048000 0.424062 
37.056000 0.422031 
37.064000 0.426094 
37.072000 0.424062 
37.080000 0.426094 
37.088000 0.416094 
37.096000 0.424062 
37.104000 0.416094 
37.112000 0.420000 
37.120000 0.430000 
37.128000 0.416094 
37.136000 0.424062 
37.144000 0.414063 
37.152000 0.417969 
37.160000 0.414063 
37.168000 0.417969 
37.176000 0.417969 
37.184000 0.416094 
37.192000 0.424062 
37.200000 0.416094 
37.208000 0.427969 
37.216000 0.427969 
37.224000 0.420000 
37.232000 0.406094 
37.240000 0.434063 
37.248000 0.430000 
37.256000 0.422031 
37.264000 0.412031 
37.272000 0.424062 
37.280000 0.420000 
37.288000 0.414063 
37.296000 0.420000 
37.304000 0.416094 
37.312000 0.424062 
37.320000 0.424062 
37.328000 0.422031 
37.336000 0.420000 
37.344000 0.416094 
37.352000 0.424062 
37.360000 0.424062 
37.368000 0.430000 
37.376000 0.420000 
37.384000 0.416094 
37.392000 0.426094 
37.400000 0.422031 
37.408000 0.426094 
37.416000 0.417969 
37.424000 0.420000 
37.432000 0.414063 
37.440000 0.417969 
37.448000 0.420000 
37.456000 0.417969 
37.464000 0.420000 
37.472000 0.426094 
37.480000 0.424062 
37.488000 0.420000 
37.496000 0.420000 
37.504000 0.420000 
37.512000 0.434063 
37.520000 0.417969 
37.528000 0.412031 
37.536000 0.416094 
37.544000 0.432031 
37.552000 0.420000 
37.560000 0.422031 
37.568000 0.422031 
37.576000 0.420000 
37.584000 0.422031 
37.592000 0.430000 
37.600000 0.430000 
37.608000 0.422031 
37.616000 0.414063 
37.624000 0.420000 
37.632000 0.427969 
37.640000 0.416094 
37.648000 0.417969 
37.656000 0.426094 
37.664000 0.427969 
37.672000 0.426094 
37.680000 0.420000 
37.688000 0.412031 
37.696000 0.417969 
37.704000 0.422031 
37.712000 0.426094 
37.720000 0.412031 
37.728000 0.417969 
37.736000 0.416094 
37.744000 0.424062 
37.752000 0.432031 
37.760000 0.420000 
37.768000 0.420000 
37.776000 0.422031 
37.784000 0.426094 
37.792000 0.427969 
37.800000 0.420000 
37.808000 0.447969 
37.816000 0.420000 
37.824000 0.417969 
37.832000 0.426094 
37.840000 0.414063 
37.848000 0.424062 
37.856000 0.430000 
37.864000 0.420000 
37.872000 0.416094 
37.880000 0.417969 
37.888000 0.424062 
37.896000 0.414063 
37.904000 0.426094 
37.912000 0.420000 
37.920000 0.426094 
37.928000 0.420000 
37.936000 0.416094 
37.944000 0.434063 
37.952000 0.424062 
37.960000 0.424062 
37.968000 0.420000 
37.976000 0.417969 
37.984000 0.400000 
37.992000 0.417969 
38.000000 0.420000 
38.008000 0.420000 
38.016000 0.427969 
38.024000 0.450000 
38.032000 0.420000 
38.040000 0.362031 
38.048000 0.424062 
38.056000 0.420000 
38.064000 0.426094 
38.072000 0.424062 
38.080000 0.410000 
38.088000 0.414063 
38.096000 0.426094 
38.104000 0.427969 
38.112000 0.414063 
38.120000 0.422031 
38.128000 0.424062 
38.136000 0.424062 
38.144000 0.424062 
38.152000 0.420000 
38.160000 0.424062 
38.168000 0.417969 
38.176000 0.412031 
38.184000 0.417969 
38.192000 0.424062 
38.200000 0.414063 
38.208000 0.410000 
38.216000 0.427969 
38.224000 0.417969 
38.232000 0.436094 
38.240000 0.410000 
38.248000 0.420000 
38.256000 0.424062 
38.264000 0.426094 
38.272000 0.420000 
38.280000 0.416094 
38.288000 0.420000 
38.296000 0.427969 
38.304000 0.424062 
38.312000 0.420000 
38.320000 0.420000 
38.328000 0.420000 
38.336000 0.427969 
38.344000 0.417969 
38.352000 0.426094 
38.360000 0.416094 
38.368000 0.422031 
38.376000 0.422031 
38.384000 0.424062 
38.392000 0.420000 
38.400000 0.417969 
38.408000 0.420000 
38.416000 0.414063 
38.424000 0.420000 
38.432000 0.424062 
38.440000 0.420000 
38.448000 0.420000 
38.456000 0.410000 
38.464000 0.416094 
38.472000 0.422031 
38.480000 0.416094 
38.488000 0.416094 
38.496000 0.416094 
38.504000 0.414063 
38.512000 0.426094 
38.520000 0.414063 
38.528000 0.424062 
38.536000 0.426094 
38.544000 0.420000 
38.552000 0.420000 
38.560000 0.426094 
38.568000 0.424062 
38.576000 0.420000 
38.584000 0.426094 
38.592000 0.422031 
38.600000 0.420000 
38.608000 0.422031 
38.616000 0.417969 
38.624000 0.424062 
38.632000 0.412031 
38.640000 0.432031 
38.648000 0.432031 
38.656000 0.424062 
38.664000 0.422031 
38.672000 0.414063 
38.680000 0.430000 
38.688000 0.426094 
38.696000 0.426094 
38.704000 0.422031 
38.712000 0.424062 
38.720000 0.420000 
38.728000 0.417969 
38.736000 0.424062 
38.744000 0.416094 
38.752000 0.417969 
38.760000 0.424062 
38.768000 0.416094 
38.776000 0.424062 
38.784000 0.412031 
38.792000 0.416094 
38.800000 0.424062 
38.808000 0.420000 
38.816000 0.417969 
38.824000 0.424062 
38.832000 0.427969 
38.840000 0.426094 
38.848000 0.414063 
38.856000 0.426094 
38.864000 0.422031 
38.872000 0.422031 
38.880000 0.426094 
38.888000 0.416094 
38.896000 0.422031 
38.904000 0.422031 
38.912000 0.424062 
38.920000 0.422031 
38.928000 0.427969 
38.936000 0.417969 
38.944000 0.417969 
38.952000 0.412031 
38.960000 0.422031 
38.968000 0.417969 
38.976000 0.416094 
38.984000 0.416094 
38.992000 0.412031 
39.000000 0.422031 
39.008000 0.414063 
39.016000 0.417969 
39.024000 0.426094 
39.032000 0.417969 
39.040000 0.420000 
39.048000 0.422031 
39.056000 0.416094 
39.064000 0.422031 
39.072000 0.417969 
39.080000 0.422031 
39.088000 0.410000 
39.096000 0.422031 
39.104000 0.417969 
39.112000 0.420000 
39.120000 0.427969 
39.128000 0.416094 
39.136000 0.412031 
39.144000 0.414063 
39.152000 0.417969 
39.160000 0.424062 
39.168000 0.414063 
39.176000 0.424062 
39.184000 0.412031 
39.192000 0.420000 
39.200000 0.420000 
39.208000 0.417969 
39.216000 0.424062 
39.224000 0.404063 
39.232000 0.422031 
39.240000 0.427969 
39.248000 0.422031 
39.256000 0.417969 
39.264000 0.416094 
39.272000 0.422031 
39.280000 0.417969 
39.288000 0.414063 
39.296000 0.412031 
39.304000 0.410000 
39.312000 0.430000 
39.320000 0.420000 
39.328000 0.417969 
39.336000 0.416094 
39.344000 0.414063 
39.352000 0.414063 
39.360000 0.417969 
39.368000 0.417969 
39.376000 0.416094 
39.384000 0.412031 
39.392000 0.416094 
39.400000 0.416094 
39.408000 0.416094 
39.416000 0.426094 
39.424000 0.420000 
39.432000 0.434063 
39.440000 0.424062 
39.448000 0.410000 
39.456000 0.422031 
39.464000 0.424062 
39.472000 0.427969 
39.480000 0.414063 
39.488000 0.417969 
39.496000 0.420000 
39.504000 0.427969 
39.512000 0.424062 
39.520000 0.416094 
39.528000 0.422031 
39.536000 0.416094 
39.544000 0.422031 
39.552000 0.430000 
39.560000 0.414063 
39.568000 0.410000 
39.576000 0.427969 
39.584000 0.414063 
39.592000 0.432031 
39.600000 0.420000 
39.608000 0.426094 
39.616000 0.420000 
39.624000 0.426094 
39.632000 0.414063 
39.640000 0.424062 
39.648000 0.422031 
39.656000 0.424062 
39.664000 0.422031 
39.672000 0.414063 
39.680000 0.424062 
39.688000 0.417969 
39.696000 0.420000 
39.704000 0.420000 
39.712000 0.416094 
39.720000 0.414063 
39.728000 0.417969 
39.736000 0.427969 
39.744000 0.426094 
39.752000 0.412031 
39.760000 0.426094 
39.768000 0.422031 
39.776000 0.432031 
39.784000 0.420000 
39.792000 0.422031 
39.800000 0.417969 
39.808000 0.426094 
39.816000 0.420000 
39.824000 0.424062 
39.832000 0.422031 
39.840000 0.412031 
39.848000 0.417969 
39.856000 0.426094 
39.864000 0.420000 
39.872000 0.416094 
39.880000 0.414063 
39.888000 0.424062 
39.896000 0.430000 
39.904000 0.420000 
39.912000 0.422031 
39.920000 0.422031 
39.928000 0.412031 
39.936000 0.417969 
39.944000 0.422031 
39.952000 0.417969 
39.960000 0.422031 
39.968000 0.420000 
39.976000 0.430000 
39.984000 0.427969 
39.992000 0.420000 

==> data/R2Consumption.txt <==
0.7017766
0.9637507
0.9970168
0.9996264
0.9998981
0.9999587
0.9998142

==> data/Res.txt <==
0.000000 0.264063 
0.008000 0.270156 
0.016000 0.270156 
0.024000 0.274062 
0.032000 0.272031 
0.040000 0.264063 
0.048000 0.268125 
0.056000 0.280000 
0.064000 0.268125 
0.072000 0.268125 
0.080000 0.264063 
0.088000 0.268125 
0.096000 0.262031 
0.104000 0.276094 
0.112000 0.274062 
0.120000 0.268125 
0.128000 0.272031 
0.136000 0.274062 
0.144000 0.268125 
0.152000 0.280000 
0.160000 0.272031 
0.168000 0.264063 
0.176000 0.268125 
0.184000 0.272031 
0.192000 0.278125 
0.200000 0.274062 
0.208000 0.278125 
0.216000 0.264063 
0.224000 0.264063 
0.232000 0.276094 
0.240000 0.266094 
0.248000 0.264063 
0.256000 0.268125 
0.264000 0.274062 
0.272000 0.278125 
0.280000 0.266094 
0.288000 0.274062 
0.296000 0.266094 
0.304000 0.266094 
0.312000 0.282031 
0.320000 0.276094 
0.328000 0.262031 
0.336000 0.274062 
0.344000 0.276094 
0.352000 0.264063 
0.360000 0.272031 
0.368000 0.270156 
0.376000 0.272031 
0.384000 0.276094 
0.392000 0.278125 
0.400000 0.270156 
0.408000 0.266094 
0.416000 0.278125 
0.424000 0.268125 
0.432000 0.274062 
0.440000 0.270156 
0.448000 0.270156 
0.456000 0.270156 
0.464000 0.270156 
0.472000 0.274062 
0.480000 0.270156 
0.488000 0.262031 
0.496000 0.270156 
0.504000 0.272031 
0.512000 0.276094 
0.520000 0.268125 
0.528000 0.264063 
0.536000 0.262031 
0.544000 0.278125 
0.552000 0.282031 
0.560000 0.266094 
0.568000 0.274062 
0.576000 0.264063 
0.584000 0.282031 
0.592000 0.268125 
0.600000 0.262031 
0.608000 0.272031 
0.616000 0.264063 
0.624000 0.272031 
0.632000 0.286094 
0.640000 0.278125 
0.648000 0.270156 
0.656000 0.268125 
0.664000 0.282031 
0.672000 0.276094 
0.680000 0.276094 
0.688000 0.268125 
0.696000 0.270156 
0.704000 0.272031 
0.712000 0.268125 
0.720000 0.270156 
0.728000 0.266094 
0.736000 0.266094 
0.744000 0.274062 
0.752000 0.280000 
0.760000 0.276094 
0.768000 0.264063 
0.776000 0.268125 
0.784000 0.284063 
0.792000 0.280000 
0.800000 0.268125 
0.808000 0.268125 
0.816000 0.272031 
0.824000 0.274062 
0.832000 0.274062 
0.840000 0.278125 
0.848000 0.264063 
0.856000 0.270156 
0.864000 0.270156 
0.872000 0.274062 
0.880000 0.266094 
0.888000 0.264063 
0.896000 0.262031 
0.904000 0.270156 
0.912000 0.274062 
0.920000 0.278125 
0.928000 0.270156 
0.936000 0.272031 
0.944000 0.270156 
0.952000 0.276094 
0.960000 0.272031 
0.968000 0.266094 
0.976000 0.270156 
0.984000 0.266094 
0.992000 0.274062 
1.000000 0.270156 
1.008000 0.274062 
1.016000 0.274062 
1.024000 0.278125 
1.032000 0.274062 
1.040000 0.266094 
1.048000 0.272031 
1.056000 0.274062 
1.064000 0.272031 
1.072000 0.270156 
1.080000 0.270156 
1.088000 0.272031 
1.096000 0.270156 
1.104000 0.270156 
1.112000 0.268125 
1.120000 0.272031 
1.128000 0.270156 
1.136000 0.266094 
1.144000 0.278125 
1.152000 0.270156 
1.160000 0.278125 
1.168000 0.264063 
1.176000 0.274062 
1.184000 0.278125 
1.192000 0.274062 
1.200000 0.264063 
1.208000 0.264063 
1.216000 0.270156 
1.224000 0.276094 
1.232000 0.266094 
1.240000 0.272031 
1.248000 0.268125 
1.256000 0.264063 
1.264000 0.270156 
1.272000 0.272031 
1.280000 0.276094 
1.288000 0.268125 
1.296000 0.262031 
1.304000 0.270156 
1.312000 0.276094 
1.320000 0.280000 
1.328000 0.270156 
1.336000 0.264063 
1.344000 0.276094 
1.352000 0.276094 
1.360000 0.268125 
1.368000 0.278125 
1.376000 0.268125 
1.384000 0.266094 
1.392000 0.270156 
1.400000 0.262031 
1.408000 0.280000 
1.416000 0.276094 
1.424000 0.270156 
1.432000 0.276094 
1.440000 0.276094 
1.448000 0.268125 
1.456000 0.274062 
1.464000 0.272031 
1.472000 0.270156 
1.480000 0.266094 
1.488000 0.278125 
1.496000 0.262031 
1.504000 0.270156 
1.512000 0.288125 
1.520000 0.270156 
1.528000 0.272031 
1.536000 0.276094 
1.544000 0.264063 
1.552000 0.272031 
1.560000 0.274062 
1.568000 0.268125 
1.576000 0.260156 
1.584000 0.272031 
1.592000 0.274062 
1.600000 0.278125 
1.608000 0.274062 
1.616000 0.272031 
1.624000 0.270156 
1.632000 0.272031 
1.640000 0.262031 
1.648000 0.272031 
1.656000 0.270156 
1.664000 0.266094 
1.672000 0.272031 
1.680000 0.272031 
1.688000 0.270156 
1.696000 0.262031 
1.704000 0.270156 
1.712000 0.276094 
1.720000 0.268125 
1.728000 0.266094 
1.736000 0.262031 
1.744000 0.272031 
1.752000 0.270156 
1.760000 0.268125 
1.768000 0.268125 
1.776000 0.274062 
1.784000 0.272031 
1.792000 0.270156 
1.800000 0.272031 
1.808000 0.276094 
1.816000 0.260156 
1.824000 0.254063 
1.832000 0.272031 
1.840000 0.272031 
1.848000 0.276094 
1.856000 0.268125 
1.864000 0.256094 
1.872000 0.274062 
1.880000 0.270156 
1.888000 0.262031 
1.896000 0.264063 
1.904000 0.266094 
1.912000 0.276094 
1.920000 0.254063 
1.928000 0.276094 
1.936000 0.266094 
1.944000 0.270156 
1.952000 0.264063 
1.960000 0.274062 
1.968000 0.266094 
1.976000 0.270156 
1.984000 0.262031 
1.992000 0.274062 
2.000000 0.276094 
2.008000 0.274062 
2.016000 0.264063 
2.024000 0.266094 
2.032000 0.272031 
2.040000 0.268125 
2.048000 0.274062 
2.056000 0.264063 
2.064000 0.276094 
2.072000 0.258125 
2.080000 0.270156 
2.088000 0.274062 
2.096000 0.270156 
2.104000 0.264063 
2.112000 0.272031 
2.120000 0.278125 
2.128000 0.272031 
2.136000 0.272031 
2.144000 0.270156 
2.152000 0.274062 
2.160000 0.268125 
2.168000 0.276094 
2.176000 0.262031 
2.184000 0.266094 
2.192000 0.280000 
2.200000 0.276094 
2.208000 0.272031 
2.216000 0.268125 
2.224000 0.272031 
2.232000 0.276094 
2.240000 0.276094 
2.248000 0.266094 
2.256000 0.268125 
2.264000 0.268125 
2.272000 0.272031 
2.280000 0.274062 
2.288000 0.262031 
2.296000 0.264063 
2.304000 0.272031 
2.312000 0.268125 
2.320000 0.270156 
2.328000 0.262031 
2.336000 0.270156 
2.344000 0.268125 
2.352000 0.270156 
2.360000 0.274062 
2.368000 0.264063 
2.376000 0.272031 
2.384000 0.280000 
2.392000 0.264063 
2.400000 0.272031 
2.408000 0.264063 
2.416000 0.262031 
2.424000 0.270156 
2.432000 0.266094 
2.440000 0.272031 
2.448000 0.268125 
2.456000 0.266094 
2.464000 0.266094 
2.472000 0.262031 
2.480000 0.274062 
2.488000 0.270156 
2.496000 0.262031 
2.504000 0.268125 
2.512000 0.272031 
2.520000 0.268125 
2.528000 0.270156 
2.536000 0.264063 
2.544000 0.276094 
2.552000 0.266094 
2.560000 0.270156 
2.568000 0.274062 
2.576000 0.270156 
2.584000 0.264063 
2.592000 0.262031 
2.600000 0.268125 
2.608000 0.276094 
2.616000 0.274062 
2.624000 0.274062 
2.632000 0.274062 
2.640000 0.272031 
2.648000 0.280000 
2.656000 0.262031 
2.664000 0.274062 
2.672000 0.270156 
2.680000 0.270156 
2.688000 0.274062 
2.696000 0.268125 
2.704000 0.278125 
2.712000 0.264063 
2.720000 0.278125 
2.728000 0.274062 
2.736000 0.266094 
2.744000 0.268125 
2.752000 0.262031 
2.760000 0.268125 
2.768000 0.286094 
2.776000 0.272031 
2.784000 0.270156 
2.792000 0.270156 
2.800000 0.264063 
2.808000 0.272031 
2.816000 0.270156 
2.824000 0.274062 
2.832000 0.268125 
2.840000 0.266094 
2.848000 0.262031 
2.856000 0.274062 
2.864000 0.266094 
2.872000 0.264063 
2.880000 0.258125 
2.888000 0.272031 
2.896000 0.272031 
2.904000 0.268125 
2.912000 0.270156 
2.920000 0.272031 
2.928000 0.268125 
2.936000 0.268125 
2.944000 0.272031 
2.952000 0.262031 
2.960000 0.278125 
2.968000 0.266094 
2.976000 0.274062 
2.984000 0.266094 
2.992000 0.272031 
3.000000 0.262031 
3.008000 0.284063 
3.016000 0.278125 
3.024000 0.284063 
3.032000 0.278125 
3.040000 0.272031 
3.048000 0.276094 
3.056000 0.266094 
3.064000 0.270156 
3.072000 0.266094 
3.080000 0.264063 
3.088000 0.272031 
3.096000 0.266094 
3.104000 0.270156 
3.112000 0.260156 
3.120000 0.278125 
3.128000 0.274062 
3.136000 0.264063 
3.144000 0.272031 
3.152000 0.274062 
3.160000 0.262031 
3.168000 0.282031 
3.176000 0.268125 
3.184000 0.256094 
3.192000 0.266094 
3.200000 0.268125 
3.208000 0.280000 
3.216000 0.252031 
3.224000 0.260156 
3.232000 0.266094 
3.240000 0.260156 
3.248000 0.276094 
3.256000 0.266094 
3.264000 0.266094 
3.272000 0.260156 
3.280000 0.258125 
3.288000 0.270156 
3.296000 0.268125 
3.304000 0.268125 
3.312000 0.276094 
3.320000 0.260156 
3.328000 0.286094 
3.336000 0.268125 
3.344000 0.272031 
3.352000 0.274062 
3.360000 0.270156 
3.368000 0.270156 
3.376000 0.272031 
3.384000 0.262031 
3.392000 0.270156 
3.400000 0.260156 
3.408000 0.268125 
3.416000 0.268125 
3.424000 0.268125 
3.432000 0.270156 
3.440000 0.272031 
3.448000 0.278125 
3.456000 0.272031 
3.464000 0.268125 
3.472000 0.264063 
3.480000 0.266094 
3.488000 0.274062 
3.496000 0.272031 
3.504000 0.272031 
3.512000 0.268125 
3.520000 0.262031 
3.528000 0.266094 
3.536000 0.270156 
3.544000 0.268125 
3.552000 0.266094 
3.560000 0.264063 
3.568000 0.280000 
3.576000 0.278125 
3.584000 0.268125 
3.592000 0.266094 
3.600000 0.270156 
3.608000 0.272031 
3.616000 0.268125 
3.624000 0.270156 
3.632000 0.272031 
3.640000 0.264063 
3.648000 0.268125 
3.656000 0.282031 
3.664000 0.268125 
3.672000 0.272031 
3.680000 0.266094 
3.688000 0.278125 
3.696000 0.272031 
3.704000 0.278125 
3.712000 0.270156 
3.720000 0.270156 
3.728000 0.272031 
3.736000 0.276094 
3.744000 0.272031 
3.752000 0.268125 
3.760000 0.266094 
3.768000 0.266094 
3.776000 0.284063 
3.784000 0.282031 
3.792000 0.270156 
3.800000 0.270156 
3.808000 0.264063 
3.816000 0.276094 
3.824000 0.276094 
3.832000 0.266094 
3.840000 0.270156 
3.848000 0.266094 
3.856000 0.280000 
3.864000 0.270156 
3.872000 0.264063 
3.880000 0.270156 
3.888000 0.270156 
3.896000 0.276094 
3.904000 0.264063 
3.912000 0.270156 
3.920000 0.276094 
3.928000 0.270156 
3.936000 0.282031 
3.944000 0.270156 
3.952000 0.266094 
3.960000 0.268125 
3.968000 0.262031 
3.976000 0.278125 
3.984000 0.268125 
3.992000 0.264063 
4.000000 0.272031 
4.008000 0.262031 
4.016000 0.284063 
4.024000 0.268125 
4.032000 0.272031 
4.040000 0.272031 
4.048000 0.268125 
4.056000 0.272031 
4.064000 0.266094 
4.072000 0.266094 
4.080000 0.264063 
4.088000 0.270156 
4.096000 0.286094 
4.104000 0.272031 
4.112000 0.274062 
4.120000 0.272031 
4.128000 0.272031 
4.136000 0.282031 
4.144000 0.268125 
4.152000 0.262031 
4.160000 0.270156 
4.168000 0.274062 
4.176000 0.278125 
4.184000 0.266094 
4.192000 0.274062 
4.200000 0.268125 
4.208000 0.268125 
4.216000 0.280000 
4.224000 0.270156 
4.232000 0.272031 
4.240000 0.262031 
4.248000 0.272031 
4.256000 0.272031 
4.264000 0.270156 
4.272000 0.268125 
4.280000 0.268125 
4.288000 0.272031 
4.296000 0.270156 
4.304000 0.268125 
4.312000 0.266094 
4.320000 0.270156 
4.328000 0.266094 
4.336000 0.278125 
4.344000 0.266094 
4.352000 0.280000 
4.360000 0.266094 
4.368000 0.270156 
4.376000 0.276094 
4.384000 0.268125 
4.392000 0.268125 
4.400000 0.266094 
4.408000 0.268125 
4.416000 0.276094 
4.424000 0.276094 
4.432000 0.268125 
4.440000 0.268125 
4.448000 0.268125 
4.456000 0.276094 
4.464000 0.264063 
4.472000 0.268125 
4.480000 0.270156 
4.488000 0.268125 
4.496000 0.262031 
4.504000 0.270156 
4.512000 0.270156 
4.520000 0.274062 
4.528000 0.270156 
4.536000 0.278125 
4.544000 0.274062 
4.552000 0.260156 
4.560000 0.268125 
4.568000 0.258125 
4.576000 0.274062 
4.584000 0.268125 
4.592000 0.268125 
4.600000 0.268125 
4.608000 0.272031 
4.616000 0.274062 
4.624000 0.268125 
4.632000 0.268125 
4.640000 0.276094 
4.648000 0.272031 
4.656000 0.270156 
4.664000 0.272031 
4.672000 0.264063 
4.680000 0.276094 
4.688000 0.270156 
4.696000 0.278125 
4.704000 0.268125 
4.712000 0.276094 
4.720000 0.276094 
4.728000 0.278125 
4.736000 0.276094 
4.744000 0.268125 
4.752000 0.268125 
4.760000 0.266094 
4.768000 0.278125 
4.776000 0.284063 
4.784000 0.274062 
4.792000 0.270156 
4.800000 0.276094 
4.808000 0.270156 
4.816000 0.268125 
4.824000 0.274062 
4.832000 0.266094 
4.840000 0.262031 
4.848000 0.274062 
4.856000 0.266094 
4.864000 0.268125 
4.872000 0.260156 
4.880000 0.268125 
4.888000 0.276094 
4.896000 0.272031 
4.904000 0.266094 
4.912000 0.268125 
4.920000 0.266094 
4.928000 0.266094 
4.936000 0.278125 
4.944000 0.272031 
4.952000 0.270156 
4.960000 0.266094 
4.968000 0.274062 
4.976000 0.264063 
4.984000 0.270156 
4.992000 0.272031 
5.000000 0.276094 
5.008000 0.272031 
5.016000 0.274062 
5.024000 0.266094 
5.032000 0.270156 
5.040000 0.264063 
5.048000 0.272031 
5.056000 0.280000 
5.064000 0.272031 
5.072000 0.274062 
5.080000 0.264063 
5.088000 0.272031 
5.096000 0.272031 
5.104000 0.270156 
5.112000 0.272031 
5.120000 0.272031 
5.128000 0.262031 
5.136000 0.274062 
5.144000 0.264063 
5.152000 0.272031 
5.160000 0.278125 
5.168000 0.272031 
5.176000 0.276094 
5.184000 0.266094 
5.192000 0.260156 
5.200000 0.270156 
5.208000 0.262031 
5.216000 0.276094 
5.224000 0.266094 
5.232000 0.272031 
5.240000 0.260156 
5.248000 0.272031 
5.256000 0.266094 
5.264000 0.272031 
5.272000 0.270156 
5.280000 0.266094 
5.288000 0.270156 
5.296000 0.276094 
5.304000 0.256094 
5.312000 0.268125 
5.320000 0.276094 
5.328000 0.258125 
5.336000 0.276094 
5.344000 0.264063 
5.352000 0.266094 
5.360000 0.258125 
5.368000 0.266094 
5.376000 0.274062 
5.384000 0.266094 
5.392000 0.274062 
5.400000 0.268125 
5.408000 0.266094 
5.416000 0.276094 
5.424000 0.268125 
5.432000 0.268125 
5.440000 0.276094 
5.448000 0.260156 
5.456000 0.266094 
5.464000 0.260156 
5.472000 0.270156 
5.480000 0.270156 
5.488000 0.266094 
5.496000 0.272031 
5.504000 0.266094 
5.512000 0.278125 
5.520000 0.264063 
5.528000 0.264063 
5.536000 0.266094 
5.544000 0.266094 
5.552000 0.270156 
5.560000 0.272031 
5.568000 0.284063 
5.576000 0.270156 
5.584000 0.272031 
5.592000 0.270156 
5.600000 0.268125 
5.608000 0.262031 
5.616000 0.276094 
5.624000 0.268125 
5.632000 0.272031 
5.640000 0.260156 
5.648000 0.274062 
5.656000 0.268125 
5.664000 0.262031 
5.672000 0.268125 
5.680000 0.272031 
5.688000 0.262031 
5.696000 0.266094 
5.704000 0.276094 
5.712000 0.264063 
5.720000 0.268125 
5.728000 0.274062 
5.736000 0.274062 
5.744000 0.266094 
5.752000 0.270156 
5.760000 0.274062 
5.768000 0.272031 
5.776000 0.280000 
5.784000 0.264063 
5.792000 0.270156 
5.800000 0.270156 
5.808000 0.268125 
5.816000 0.270156 
5.824000 0.266094 
5.832000 0.276094 
5.840000 0.270156 
5.848000 0.268125 
5.856000 0.284063 
5.864000 0.278125 
5.872000 0.274062 
5.880000 0.268125 
5.888000 0.264063 
5.896000 0.266094 
5.904000 0.274062 
5.912000 0.274062 
5.920000 0.264063 
5.928000 0.272031 
5.936000 0.270156 
5.944000 0.272031 
5.952000 0.268125 
5.960000 0.272031 
5.968000 0.272031 
5.976000 0.268125 
5.984000 0.268125 
5.992000 0.264063 
6.000000 0.268125 
6.008000 0.260156 
6.016000 0.278125 
6.024000 0.272031 
6.032000 0.268125 
6.040000 0.264063 
6.048000 0.268125 
6.056000 0.274062 
6.064000 0.278125 
6.072000 0.260156 
6.080000 0.262031 
6.088000 0.264063 
6.096000 0.264063 
6.104000 0.272031 
6.112000 0.266094 
6.120000 0.268125 
6.128000 0.266094 
6.136000 0.262031 
6.144000 0.278125 
6.152000 0.266094 
6.160000 0.268125 
6.168000 0.272031 
6.176000 0.272031 
6.184000 0.272031 
6.192000 0.272031 
6.200000 0.274062 
6.208000 0.272031 
6.216000 0.264063 
6.224000 0.272031 
6.232000 0.270156 
6.240000 0.270156 
6.248000 0.264063 
6.256000 0.272031 
6.264000 0.278125 
6.272000 0.276094 
6.280000 0.262031 
6.288000 0.264063 
6.296000 0.270156 
6.304000 0.276094 
6.312000 0.264063 
6.320000 0.272031 
6.328000 0.274062 
6.336000 0.272031 
6.344000 0.270156 
6.352000 0.272031 
6.360000 0.270156 
6.368000 0.270156 
6.376000 0.274062 
6.384000 0.280000 
6.392000 0.266094 
6.400000 0.274062 
6.408000 0.268125 
6.416000 0.272031 
6.424000 0.272031 
6.432000 0.264063 
6.440000 0.274062 
6.448000 0.256094 
6.456000 0.274062 
6.464000 0.270156 
6.472000 0.274062 
6.480000 0.268125 
6.488000 0.262031 
6.496000 0.272031 
6.504000 0.274062 
6.512000 0.268125 
6.520000 0.268125 
6.528000 0.264063 
6.536000 0.266094 
6.544000 0.278125 
6.552000 0.270156 
6.560000 0.266094 
6.568000 0.270156 
6.576000 0.268125 
6.584000 0.292031 
6.592000 0.268125 
6.600000 0.262031 
6.608000 0.268125 
6.616000 0.268125 
6.624000 0.276094 
6.632000 0.268125 
6.640000 0.270156 
6.648000 0.264063 
6.656000 0.264063 
6.664000 0.272031 
6.672000 0.274062 
6.680000 0.274062 
6.688000 0.262031 
6.696000 0.270156 
6.704000 0.272031 
6.712000 0.272031 
6.720000 0.260156 
6.728000 0.268125 
6.736000 0.274062 
6.744000 0.278125 
6.752000 0.276094 
6.760000 0.270156 
6.768000 0.266094 
6.776000 0.268125 
6.784000 0.280000 
6.792000 0.272031 
6.800000 0.266094 
6.808000 0.270156 
6.816000 0.268125 
6.824000 0.272031 
6.832000 0.276094 
6.840000 0.270156 
6.848000 0.272031 
6.856000 0.270156 
6.864000 0.274062 
6.872000 0.270156 
6.880000 0.276094 
6.888000 0.268125 
6.896000 0.262031 
6.904000 0.278125 
6.912000 0.278125 
6.920000 0.274062 
6.928000 0.272031 
6.936000 0.276094 
6.944000 0.276094 
6.952000 0.276094 
6.960000 0.268125 
6.968000 0.268125 
6.976000 0.270156 
6.984000 0.270156 
6.992000 0.270156 
7.000000 0.266094 
7.008000 0.270156 
7.016000 0.270156 
7.024000 0.282031 
7.032000 0.270156 
7.040000 0.268125 
7.048000 0.266094 
7.056000 0.272031 
7.064000 0.268125 
7.072000 0.276094 
7.080000 0.276094 
7.088000 0.272031 
7.096000 0.258125 
7.104000 0.274062 
7.112000 0.278125 
7.120000 0.272031 
7.128000 0.264063 
7.136000 0.264063 
7.144000 0.272031 
7.152000 0.272031 
7.160000 0.270156 
7.168000 0.266094 
7.176000 0.270156 
7.184000 0.266094 
7.192000 0.262031 
7.200000 0.254063 
7.208000 0.272031 
7.216000 0.264063 
7.224000 0.270156 
7.232000 0.266094 
7.240000 0.270156 
7.248000 0.264063 
7.256000 0.272031 
7.264000 0.276094 
7.272000 0.268125 
7.280000 0.268125 
7.288000 0.266094 
7.296000 0.276094 
7.304000 0.274062 
7.312000 0.272031 
7.320000 0.266094 
7.328000 0.264063 
7.336000 0.272031 
7.344000 0.274062 
7.352000 0.266094 
7.360000 0.266094 
7.368000 0.268125 
7.376000 0.270156 
7.384000 0.282031 
7.392000 0.266094 
7.400000 0.266094 
7.408000 0.264063 
7.416000 0.268125 
7.424000 0.264063 
7.432000 0.268125 
7.440000 0.260156 
7.448000 0.266094 
7.456000 0.266094 
7.464000 0.270156 
7.472000 0.264063 
7.480000 0.266094 
7.488000 0.270156 
7.496000 0.268125 
7.504000 0.278125 
7.512000 0.270156 
7.520000 0.264063 
7.528000 0.266094 
7.536000 0.272031 
7.544000 0.262031 
7.552000 0.268125 
7.560000 0.276094 
7.568000 0.258125 
7.576000 0.264063 
7.584000 0.254063 
7.592000 0.264063 
7.600000 0.272031 
7.608000 0.266094 
7.616000 0.262031 
7.624000 0.268125 
7.632000 0.274062 
7.640000 0.268125 
7.648000 0.264063 
7.656000 0.266094 
7.664000 0.266094 
7.672000 0.268125 
7.680000 0.266094 
7.688000 0.278125 
7.696000 0.266094 
7.704000 0.268125 
7.712000 0.268125 
7.720000 0.266094 
7.728000 0.262031 
7.736000 0.268125 
7.744000 0.268125 
7.752000 0.270156 
7.760000 0.276094 
7.768000 0.262031 
7.776000 0.268125 
7.784000 0.268125 
7.792000 0.272031 
7.800000 0.268125 
7.808000 0.264063 
7.816000 0.266094 
7.824000 0.276094 
7.832000 0.272031 
7.840000 0.270156 
7.848000 0.268125 
7.856000 0.266094 
7.864000 0.266094 
7.872000 0.276094 
7.880000 0.272031 
7.888000 0.266094 
7.896000 0.272031 
7.904000 0.268125 
7.912000 0.270156 
7.920000 0.268125 
7.928000 0.262031 
7.936000 0.262031 
7.944000 0.264063 
7.952000 0.278125 
7.960000 0.268125 
7.968000 0.262031 
7.976000 0.266094 
7.984000 0.272031 
7.992000 0.268125 
8.000000 0.266094 
8.008000 0.274062 
8.016000 0.264063 
8.024000 0.268125 
8.032000 0.268125 
8.040000 0.270156 
8.048000 0.274062 
8.056000 0.260156 
8.064000 0.272031 
8.072000 0.280000 
8.080000 0.268125 
8.088000 0.268125 
8.096000 0.260156 
8.104000 0.268125 
8.112000 0.278125 
8.120000 0.272031 
8.128000 0.266094 
8.136000 0.272031 
8.144000 0.274062 
8.152000 0.274062 
8.160000 0.262031 
8.168000 0.268125 
8.176000 0.270156 
8.184000 0.264063 
8.192000 0.262031 
8.200000 0.270156 
8.208000 0.264063 
8.216000 0.270156 
8.224000 0.266094 
8.232000 0.284063 
8.240000 0.274062 
8.248000 0.266094 
8.256000 0.260156 
8.264000 0.274062 
8.272000 0.272031 
8.280000 0.276094 
8.288000 0.262031 
8.296000 0.266094 
8.304000 0.272031 
8.312000 0.278125 
8.320000 0.280000 
8.328000 0.246094 
8.336000 0.266094 
8.344000 0.270156 
8.352000 0.272031 
8.360000 0.276094 
8.368000 0.264063 
8.376000 0.272031 
8.384000 0.262031 
8.392000 0.264063 
8.400000 0.266094 
8.408000 0.274062 
8.416000 0.262031 
8.424000 0.268125 
8.432000 0.274062 
8.440000 0.272031 
8.448000 0.264063 
8.456000 0.258125 
8.464000 0.264063 
8.472000 0.274062 
8.480000 0.264063 
8.488000 0.264063 
8.496000 0.272031 
8.504000 0.270156 
8.512000 0.270156 
8.520000 0.274062 
8.528000 0.268125 
8.536000 0.264063 
8.544000 0.266094 
8.552000 0.278125 
8.560000 0.272031 
8.568000 0.268125 
8.576000 0.282031 
8.584000 0.276094 
8.592000 0.270156 
8.600000 0.262031 
8.608000 0.276094 
8.616000 0.278125 
8.624000 0.262031 
8.632000 0.270156 
8.640000 0.260156 
8.648000 0.268125 
8.656000 0.270156 
8.664000 0.276094 
8.672000 0.266094 
8.680000 0.268125 
8.688000 0.260156 
8.696000 0.272031 
8.704000 0.274062 
8.712000 0.270156 
8.720000 0.270156 
8.728000 0.268125 
8.736000 0.270156 
8.744000 0.270156 
8.752000 0.268125 
8.760000 0.262031 
8.768000 0.264063 
8.776000 0.266094 
8.784000 0.268125 
8.792000 0.274062 
8.800000 0.250156 
8.808000 0.262031 
8.816000 0.264063 
8.824000 0.278125 
8.832000 0.268125 
8.840000 0.268125 
8.848000 0.266094 
8.856000 0.266094 
8.864000 0.266094 
8.872000 0.272031 
8.880000 0.272031 
8.888000 0.268125 
8.896000 0.268125 
8.904000 0.270156 
8.912000 0.266094 
8.920000 0.276094 
8.928000 0.262031 
8.936000 0.274062 
8.944000 0.262031 
8.952000 0.268125 
8.960000 0.266094 
8.968000 0.274062 
8.976000 0.270156 
8.984000 0.274062 
8.992000 0.270156 
9.000000 0.266094 
9.008000 0.270156 
9.016000 0.258125 
9.024000 0.272031 
9.032000 0.270156 
9.040000 0.270156 
9.048000 0.270156 
9.056000 0.268125 
9.064000 0.266094 
9.072000 0.268125 
9.080000 0.264063 
9.088000 0.268125 
9.096000 0.268125 
9.104000 0.264063 
9.112000 0.266094 
9.120000 0.266094 
9.128000 0.268125 
9.136000 0.268125 
9.144000 0.274062 
9.152000 0.268125 
9.160000 0.278125 
9.168000 0.270156 
9.176000 0.264063 
9.184000 0.260156 
9.192000 0.262031 
9.200000 0.258125 
9.208000 0.268125 
9.216000 0.266094 
9.224000 0.266094 
9.232000 0.276094 
9.240000 0.278125 
9.248000 0.266094 
9.256000 0.274062 
9.264000 0.268125 
9.272000 0.258125 
9.280000 0.274062 
9.288000 0.272031 
9.296000 0.262031 
9.304000 0.268125 
9.312000 0.274062 
9.320000 0.266094 
9.328000 0.276094 
9.336000 0.276094 
9.344000 0.268125 
9.352000 0.264063 
9.360000 0.280000 
9.368000 0.268125 
9.376000 0.266094 
9.384000 0.268125 
9.392000 0.274062 
9.400000 0.278125 
9.408000 0.270156 
9.416000 0.270156 
9.424000 0.268125 
9.432000 0.272031 
9.440000 0.286094 
9.448000 0.272031 
9.456000 0.274062 
9.464000 0.270156 
9.472000 0.270156 
9.480000 0.276094 
9.488000 0.272031 
9.496000 0.280000 
9.504000 0.266094 
9.512000 0.266094 
9.520000 0.272031 
9.528000 0.270156 
9.536000 0.262031 
9.544000 0.270156 
9.552000 0.266094 
9.560000 0.272031 
9.568000 0.270156 
9.576000 0.272031 
9.584000 0.276094 
9.592000 0.268125 
9.600000 0.270156 
9.608000 0.268125 
9.616000 0.276094 
9.624000 0.266094 
9.632000 0.262031 
9.640000 0.274062 
9.648000 0.274062 
9.656000 0.266094 
9.664000 0.268125 
9.672000 0.272031 
9.680000 0.268125 
9.688000 0.276094 
9.696000 0.272031 
9.704000 0.272031 
9.712000 0.266094 
9.720000 0.272031 
9.728000 0.268125 
9.736000 0.272031 
9.744000 0.266094 
9.752000 0.272031 
9.760000 0.282031 
9.768000 0.274062 
9.776000 0.268125 
9.784000 0.264063 
9.792000 0.270156 
9.800000 0.270156 
9.808000 0.268125 
9.816000 0.270156 
9.824000 0.266094 
9.832000 0.272031 
9.840000 0.274062 
9.848000 0.278125 
9.856000 0.270156 
9.864000 0.268125 
9.872000 0.270156 
9.880000 0.272031 
9.888000 0.266094 
9.896000 0.270156 
9.904000 0.268125 
9.912000 0.272031 
9.920000 0.282031 
9.928000 0.278125 
9.936000 0.270156 
9.944000 0.270156 
9.952000 0.276094 
9.960000 0.272031 
9.968000 0.272031 
9.976000 0.270156 
9.984000 0.270156 
9.992000 0.264063 
10.000000 0.268125 
10.008000 0.274062 
10.016000 0.268125 
10.024000 0.270156 
10.032000 0.270156 
10.040000 0.278125 
10.048000 0.264063 
10.056000 0.264063 
10.064000 0.266094 
10.072000 0.274062 
10.080000 0.278125 
10.088000 0.278125 
10.096000 0.264063 
10.104000 0.270156 
10.112000 0.276094 
10.120000 0.274062 
10.128000 0.268125 
10.136000 0.264063 
10.144000 0.266094 
10.152000 0.272031 
10.160000 0.272031 
10.168000 0.266094 
10.176000 0.270156 
10.184000 0.276094 
10.192000 0.256094 
10.200000 0.264063 
10.208000 0.258125 
10.216000 0.270156 
10.224000 0.270156 
10.232000 0.268125 
10.240000 0.270156 
10.248000 0.272031 
10.256000 0.264063 
10.264000 0.280000 
10.272000 0.266094 
10.280000 0.268125 
10.288000 0.268125 
10.296000 0.268125 
10.304000 0.266094 
10.312000 0.268125 
10.320000 0.276094 
10.328000 0.270156 
10.336000 0.266094 
10.344000 0.252031 
10.352000 0.262031 
10.360000 0.272031 
10.368000 0.268125 
10.376000 0.264063 
10.384000 0.268125 
10.392000 0.272031 
10.400000 0.274062 
10.408000 0.262031 
10.416000 0.270156 
10.424000 0.272031 
10.432000 0.266094 
10.440000 0.264063 
10.448000 0.264063 
10.456000 0.270156 
10.464000 0.272031 
10.472000 0.262031 
10.480000 0.274062 
10.488000 0.268125 
10.496000 0.272031 
10.504000 0.270156 
10.512000 0.268125 
10.520000 0.274062 
10.528000 0.276094 
10.536000 0.268125 
10.544000 0.272031 
10.552000 0.268125 
10.560000 0.274062 
10.568000 0.268125 
10.576000 0.262031 
10.584000 0.266094 
10.592000 0.252031 
10.600000 0.282031 
10.608000 0.272031 
10.616000 0.266094 
10.624000 0.262031 
10.632000 0.264063 
10.640000 0.270156 
10.648000 0.274062 
10.656000 0.264063 
10.664000 0.266094 
10.672000 0.264063 
10.680000 0.272031 
10.688000 0.274062 
10.696000 0.274062 
10.704000 0.278125 
10.712000 0.266094 
10.720000 0.270156 
10.728000 0.272031 
10.736000 0.266094 
10.744000 0.268125 
10.752000 0.276094 
10.760000 0.270156 
10.768000 0.280000 
10.776000 0.264063 
10.784000 0.268125 
10.792000 0.272031 
10.800000 0.264063 
10.808000 0.278125 
10.816000 0.268125 
10.824000 0.262031 
10.832000 0.282031 
10.840000 0.270156 
10.848000 0.274062 
10.856000 0.264063 
10.864000 0.268125 
10.872000 0.270156 
10.880000 0.272031 
10.888000 0.276094 
10.896000 0.266094 
10.904000 0.270156 
10.912000 0.262031 
10.920000 0.274062 
10.928000 0.280000 
10.936000 0.270156 
10.944000 0.266094 
10.952000 0.278125 
10.960000 0.274062 
10.968000 0.278125 
10.976000 0.264063 
10.984000 0.264063 
10.992000 0.266094 
11.000000 0.266094 
11.008000 0.282031 
11.016000 0.280000 
11.024000 0.264063 
11.032000 0.268125 
11.040000 0.286094 
11.048000 0.278125 
11.056000 0.266094 
11.064000 0.268125 
11.072000 0.264063 
11.080000 0.262031 
11.088000 0.272031 
11.096000 0.266094 
11.104000 0.270156 
11.112000 0.280000 
11.120000 0.264063 
11.128000 0.278125 
11.136000 0.270156 
11.144000 0.268125 
11.152000 0.268125 
11.160000 0.266094 
11.168000 0.270156 
11.176000 0.272031 
11.184000 0.276094 
11.192000 0.262031 
11.200000 0.264063 
11.208000 0.268125 
11.216000 0.270156 
11.224000 0.270156 
11.232000 0.272031 
11.240000 0.266094 
11.248000 0.278125 
11.256000 0.276094 
11.264000 0.264063 
11.272000 0.260156 
11.280000 0.262031 
11.288000 0.274062 
11.296000 0.270156 
11.304000 0.280000 
11.312000 0.272031 
11.320000 0.262031 
11.328000 0.270156 
11.336000 0.258125 
11.344000 0.272031 
11.352000 0.272031 
11.360000 0.286094 
11.368000 0.266094 
11.376000 0.262031 
11.384000 0.268125 
11.392000 0.268125 
11.400000 0.270156 
11.408000 0.274062 
11.416000 0.264063 
11.424000 0.260156 
11.432000 0.272031 
11.440000 0.270156 
11.448000 0.288125 
11.456000 0.262031 
11.464000 0.268125 
11.472000 0.272031 
11.480000 0.272031 
11.488000 0.270156 
11.496000 0.256094 
11.504000 0.272031 
11.512000 0.264063 
11.520000 0.272031 
11.528000 0.270156 
11.536000 0.266094 
11.544000 0.282031 
11.552000 0.264063 
11.560000 0.256094 
11.568000 0.272031 
11.576000 0.260156 
11.584000 0.276094 
11.592000 0.270156 
11.600000 0.276094 
11.608000 0.280000 
11.616000 0.276094 
11.624000 0.272031 
11.632000 0.262031 
11.640000 0.262031 
11.648000 0.274062 
11.656000 0.270156 
11.664000 0.280000 
11.672000 0.266094 
11.680000 0.266094 
11.688000 0.274062 
11.696000 0.276094 
11.704000 0.262031 
11.712000 0.268125 
11.720000 0.270156 
11.728000 0.274062 
11.736000 0.282031 
11.744000 0.276094 
11.752000 0.258125 
11.760000 0.268125 
11.768000 0.278125 
11.776000 0.268125 
11.784000 0.264063 
11.792000 0.262031 
11.800000 0.270156 
11.808000 0.280000 
11.816000 0.274062 
11.824000 0.268125 
11.832000 0.266094 
11.840000 0.266094 
11.848000 0.268125 
11.856000 0.274062 
11.864000 0.272031 
11.872000 0.272031 
11.880000 0.270156 
11.888000 0.274062 
11.896000 0.280000 
11.904000 0.274062 
11.912000 0.272031 
11.920000 0.266094 
11.928000 0.270156 
11.936000 0.280000 
11.944000 0.272031 
11.952000 0.270156 
11.960000 0.278125 
11.968000 0.280000 
11.976000 0.266094 
11.984000 0.272031 
11.992000 0.268125 
12.000000 0.268125 
12.008000 0.274062 
12.016000 0.280000 
12.024000 0.262031 
12.032000 0.266094 
12.040000 0.260156 
12.048000 0.274062 
12.056000 0.272031 
12.064000 0.268125 
12.072000 0.270156 
12.080000 0.272031 
12.088000 0.270156 
12.096000 0.280000 
12.104000 0.274062 
12.112000 0.264063 
12.120000 0.264063 
12.128000 0.268125 
12.136000 0.272031 
12.144000 0.276094 
12.152000 0.266094 
12.160000 0.266094 
12.168000 0.274062 
12.176000 0.280000 
12.184000 0.266094 
12.192000 0.264063 
12.200000 0.270156 
12.208000 0.266094 
12.216000 0.272031 
12.224000 0.272031 
12.232000 0.272031 
12.240000 0.278125 
12.248000 0.276094 
12.256000 0.274062 
12.264000 0.266094 
12.272000 0.270156 
12.280000 0.272031 
12.288000 0.266094 
12.296000 0.272031 
12.304000 0.270156 
12.312000 0.268125 
12.320000 0.268125 
12.328000 0.270156 
12.336000 0.274062 
12.344000 0.274062 
12.352000 0.268125 
12.360000 0.274062 
12.368000 0.270156 
12.376000 0.276094 
12.384000 0.272031 
12.392000 0.264063 
12.400000 0.274062 
12.408000 0.272031 
12.416000 0.278125 
12.424000 0.272031 
12.432000 0.274062 
12.440000 0.272031 
12.448000 0.270156 
12.456000 0.274062 
12.464000 0.274062 
12.472000 0.268125 
12.480000 0.262031 
12.488000 0.266094 
12.496000 0.274062 
12.504000 0.274062 
12.512000 0.278125 
12.520000 0.264063 
12.528000 0.272031 
12.536000 0.278125 
12.544000 0.282031 
12.552000 0.260156 
12.560000 0.276094 
12.568000 0.266094 
12.576000 0.266094 
12.584000 0.266094 
12.592000 0.264063 
12.600000 0.266094 
12.608000 0.270156 
12.616000 0.266094 
12.624000 0.270156 
12.632000 0.256094 
12.640000 0.258125 
12.648000 0.272031 
12.656000 0.272031 
12.664000 0.272031 
12.672000 0.268125 
12.680000 0.270156 
12.688000 0.264063 
12.696000 0.284063 
12.704000 0.266094 
12.712000 0.256094 
12.720000 0.270156 
12.728000 0.260156 
12.736000 0.266094 
12.744000 0.264063 
12.752000 0.278125 
12.760000 0.264063 
12.768000 0.264063 
12.776000 0.264063 
12.784000 0.262031 
12.792000 0.268125 
12.800000 0.270156 
12.808000 0.272031 
12.816000 0.274062 
12.824000 0.268125 
12.832000 0.270156 
12.840000 0.274062 
12.848000 0.266094 
12.856000 0.272031 
12.864000 0.264063 
12.872000 0.272031 
12.880000 0.268125 
12.888000 0.268125 
12.896000 0.268125 
12.904000 0.270156 
12.912000 0.266094 
12.920000 0.260156 
12.928000 0.270156 
12.936000 0.274062 
12.944000 0.268125 
12.952000 0.266094 
12.960000 0.270156 
12.968000 0.276094 
12.976000 0.270156 
12.984000 0.264063 
12.992000 0.260156 
13.000000 0.266094 
13.008000 0.266094 
13.016000 0.270156 
13.024000 0.270156 
13.032000 0.266094 
13.040000 0.260156 
13.048000 0.250156 
13.056000 0.272031 
13.064000 0.270156 
13.072000 0.266094 
13.080000 0.270156 
13.088000 0.268125 
13.096000 0.284063 
13.104000 0.274062 
13.112000 0.266094 
13.120000 0.270156 
13.128000 0.260156 
13.136000 0.266094 
13.144000 0.272031 
13.152000 0.268125 
13.160000 0.260156 
13.168000 0.270156 
13.176000 0.270156 
13.184000 0.272031 
13.192000 0.270156 
13.200000 0.264063 
13.208000 0.272031 
13.216000 0.266094 
13.224000 0.276094 
13.232000 0.268125 
13.240000 0.274062 
13.248000 0.268125 
13.256000 0.272031 
13.264000 0.272031 
13.272000 0.272031 
13.280000 0.272031 
13.288000 0.274062 
13.296000 0.274062 
13.304000 0.270156 
13.312000 0.268125 
13.320000 0.266094 
13.328000 0.272031 
13.336000 0.266094 
13.344000 0.266094 
13.352000 0.270156 
13.360000 0.270156 
13.368000 0.276094 
13.376000 0.276094 
13.384000 0.278125 
13.392000 0.266094 
13.400000 0.272031 
13.408000 0.278125 
13.416000 0.268125 
13.424000 0.270156 
13.432000 0.264063 
13.440000 0.266094 
13.448000 0.270156 
13.456000 0.274062 
13.464000 0.280000 
13.472000 0.270156 
13.480000 0.280000 
13.488000 0.264063 
13.496000 0.268125 
13.504000 0.280000 
13.512000 0.266094 
13.520000 0.260156 
13.528000 0.270156 
13.536000 0.274062 
13.544000 0.274062 
13.552000 0.272031 
13.560000 0.272031 
13.568000 0.276094 
13.576000 0.272031 
13.584000 0.276094 
13.592000 0.274062 
13.600000 0.274062 
13.608000 0.272031 
13.616000 0.268125 
13.624000 0.276094 
13.632000 0.272031 
13.640000 0.266094 
13.648000 0.266094 
13.656000 0.268125 
13.664000 0.278125 
13.672000 0.276094 
13.680000 0.266094 
13.688000 0.262031 
13.696000 0.274062 
13.704000 0.286094 
13.712000 0.266094 
13.720000 0.276094 
13.728000 0.276094 
13.736000 0.266094 
13.744000 0.270156 
13.752000 0.270156 
13.760000 0.264063 
13.768000 0.272031 
13.776000 0.268125 
13.784000 0.276094 
13.792000 0.266094 
13.800000 0.266094 
13.808000 0.270156 
13.816000 0.268125 
13.824000 0.282031 
13.832000 0.276094 
13.840000 0.266094 
13.848000 0.272031 
13.856000 0.268125 
13.864000 0.274062 
13.872000 0.264063 
13.880000 0.264063 
13.888000 0.272031 
13.896000 0.274062 
13.904000 0.272031 
13.912000 0.272031 
13.920000 0.264063 
13.928000 0.272031 
13.936000 0.266094 
13.944000 0.270156 
13.952000 0.270156 
13.960000 0.268125 
13.968000 0.266094 
13.976000 0.276094 
13.984000 0.276094 
13.992000 0.262031 
14.000000 0.270156 
14.008000 0.268125 
14.016000 0.268125 
14.024000 0.274062 
14.032000 0.264063 
14.040000 0.270156 
14.048000 0.266094 
14.056000 0.272031 
14.064000 0.278125 
14.072000 0.262031 
14.080000 0.274062 
14.088000 0.274062 
14.096000 0.270156 
14.104000 0.276094 
14.112000 0.272031 
14.120000 0.274062 
14.128000 0.268125 
14.136000 0.268125 
14.144000 0.274062 
14.152000 0.268125 
14.160000 0.274062 
14.168000 0.274062 
14.176000 0.264063 
14.184000 0.272031 
14.192000 0.268125 
14.200000 0.262031 
14.208000 0.278125 
14.216000 0.268125 
14.224000 0.264063 
14.232000 0.266094 
14.240000 0.276094 
14.248000 0.268125 
14.256000 0.272031 
14.264000 0.276094 
14.272000 0.260156 
14.280000 0.272031 
14.288000 0.270156 
14.296000 0.266094 
14.304000 0.274062 
14.312000 0.272031 
14.320000 0.260156 
14.328000 0.274062 
14.336000 0.278125 
14.344000 0.264063 
14.352000 0.262031 
14.360000 0.266094 
14.368000 0.276094 
14.376000 0.272031 
14.384000 0.272031 
14.392000 0.270156 
14.400000 0.268125 
14.408000 0.272031 
14.416000 0.270156 
14.424000 0.272031 
14.432000 0.266094 
14.440000 0.268125 
14.448000 0.268125 
14.456000 0.262031 
14.464000 0.272031 
14.472000 0.266094 
14.480000 0.270156 
14.488000 0.272031 
14.496000 0.270156 
14.504000 0.276094 
14.512000 0.274062 
14.520000 0.270156 
14.528000 0.274062 
14.536000 0.266094 
14.544000 0.272031 
14.552000 0.270156 
14.560000 0.268125 
14.568000 0.266094 
14.576000 0.276094 
14.584000 0.274062 
14.592000 0.274062 
14.600000 0.270156 
14.608000 0.268125 
14.616000 0.276094 
14.624000 0.272031 
14.632000 0.264063 
14.640000 0.274062 
14.648000 0.266094 
14.656000 0.268125 
14.664000 0.270156 
14.672000 0.270156 
14.680000 0.268125 
14.688000 0.276094 
14.696000 0.266094 
14.704000 0.276094 
14.712000 0.268125 
14.720000 0.272031 
14.728000 0.266094 
14.736000 0.272031 
14.744000 0.274062 
14.752000 0.276094 
14.760000 0.274062 
14.768000 0.274062 
14.776000 0.272031 
14.784000 0.272031 
14.792000 0.268125 
14.800000 0.268125 
14.808000 0.270156 
14.816000 0.272031 
14.824000 0.272031 
14.832000 0.276094 
14.840000 0.274062 
14.848000 0.274062 
14.856000 0.266094 
14.864000 0.276094 
14.872000 0.274062 
14.880000 0.268125 
14.888000 0.278125 
14.896000 0.270156 
14.904000 0.268125 
14.912000 0.270156 
14.920000 0.276094 
14.928000 0.268125 
14.936000 0.270156 
14.944000 0.272031 
14.952000 0.268125 
14.960000 0.274062 
14.968000 0.276094 
14.976000 0.264063 
14.984000 0.270156 
14.992000 0.274062 
15.000000 0.270156 
15.008000 0.268125 
15.016000 0.274062 
15.024000 0.268125 
15.032000 0.278125 
15.040000 0.264063 
15.048000 0.274062 
15.056000 0.274062 
15.064000 0.272031 
15.072000 0.272031 
15.080000 0.266094 
15.088000 0.274062 
15.096000 0.272031 
15.104000 0.270156 
15.112000 0.276094 
15.120000 0.262031 
15.128000 0.278125 
15.136000 0.266094 
15.144000 0.264063 
15.152000 0.274062 
15.160000 0.274062 
15.168000 0.268125 
15.176000 0.266094 
15.184000 0.272031 
15.192000 0.286094 
15.200000 0.264063 
15.208000 0.278125 
15.216000 0.268125 
15.224000 0.272031 
15.232000 0.272031 
15.240000 0.276094 
15.248000 0.262031 
15.256000 0.266094 
15.264000 0.272031 
15.272000 0.282031 
15.280000 0.270156 
15.288000 0.266094 
15.296000 0.266094 
15.304000 0.274062 
15.312000 0.280000 
15.320000 0.260156 
15.328000 0.266094 
15.336000 0.270156 
15.344000 0.284063 
15.352000 0.268125 
15.360000 0.274062 
15.368000 0.262031 
15.376000 0.264063 
15.384000 0.264063 
15.392000 0.276094 
15.400000 0.268125 
15.408000 0.276094 
15.416000 0.276094 
15.424000 0.258125 
15.432000 0.268125 
15.440000 0.264063 
15.448000 0.276094 
15.456000 0.270156 
15.464000 0.274062 
15.472000 0.274062 
15.480000 0.262031 
15.488000 0.268125 
15.496000 0.270156 
15.504000 0.274062 
15.512000 0.268125 
15.520000 0.264063 
15.528000 0.266094 
15.536000 0.276094 
15.544000 0.268125 
15.552000 0.270156 
15.560000 0.272031 
15.568000 0.276094 
15.576000 0.268125 
15.584000 0.276094 
15.592000 0.272031 
15.600000 0.268125 
15.608000 0.266094 
15.616000 0.264063 
15.624000 0.268125 
15.632000 0.270156 
15.640000 0.266094 
15.648000 0.264063 
15.656000 0.268125 
15.664000 0.264063 
15.672000 0.270156 
15.680000 0.272031 
15.688000 0.270156 
15.696000 0.264063 
15.704000 0.272031 
15.712000 0.270156 
15.720000 0.274062 
15.728000 0.266094 
15.736000 0.264063 
15.744000 0.268125 
15.752000 0.266094 
15.760000 0.272031 
15.768000 0.280000 
15.776000 0.276094 
15.784000 0.272031 
15.792000 0.272031 
15.800000 0.268125 
15.808000 0.272031 
15.816000 0.272031 
15.824000 0.266094 
15.832000 0.270156 
15.840000 0.270156 
15.848000 0.274062 
15.856000 0.266094 
15.864000 0.272031 
15.872000 0.278125 
15.880000 0.274062 
15.888000 0.276094 
15.896000 0.258125 
15.904000 0.266094 
15.912000 0.262031 
15.920000 0.276094 
15.928000 0.274062 
15.936000 0.272031 
15.944000 0.264063 
15.952000 0.270156 
15.960000 0.270156 
15.968000 0.268125 
15.976000 0.270156 
15.984000 0.270156 
15.992000 0.272031 
16.000000 0.280000 
16.008000 0.280000 
16.016000 0.266094 
16.024000 0.270156 
16.032000 0.270156 
16.040000 0.266094 
16.048000 0.266094 
16.056000 0.266094 
16.064000 0.282031 
16.072000 0.270156 
16.080000 0.284063 
16.088000 0.268125 
16.096000 0.270156 
16.104000 0.270156 
16.112000 0.268125 
16.120000 0.276094 
16.128000 0.274062 
16.136000 0.272031 
16.144000 0.268125 
16.152000 0.266094 
16.160000 0.268125 
16.168000 0.272031 
16.176000 0.262031 
16.184000 0.272031 
16.192000 0.266094 
16.200000 0.276094 
16.208000 0.272031 
16.216000 0.266094 
16.224000 0.276094 
16.232000 0.274062 
16.240000 0.268125 
16.248000 0.266094 
16.256000 0.264063 
16.264000 0.266094 
16.272000 0.276094 
16.280000 0.270156 
16.288000 0.268125 
16.296000 0.270156 
16.304000 0.268125 
16.312000 0.264063 
16.320000 0.284063 
16.328000 0.268125 
16.336000 0.270156 
16.344000 0.264063 
16.352000 0.274062 
16.360000 0.276094 
16.368000 0.268125 
16.376000 0.268125 
16.384000 0.280000 
16.392000 0.270156 
16.400000 0.286094 
16.408000 0.272031 
16.416000 0.272031 
16.424000 0.266094 
16.432000 0.268125 
16.440000 0.268125 
16.448000 0.270156 
16.456000 0.272031 
16.464000 0.278125 
16.472000 0.278125 
16.480000 0.274062 
16.488000 0.276094 
16.496000 0.272031 
16.504000 0.268125 
16.512000 0.272031 
16.520000 0.278125 
16.528000 0.274062 
16.536000 0.268125 
16.544000 0.276094 
16.552000 0.276094 
16.560000 0.280000 
16.568000 0.274062 
16.576000 0.266094 
16.584000 0.274062 
16.592000 0.272031 
16.600000 0.278125 
16.608000 0.270156 
16.616000 0.272031 
16.624000 0.272031 
16.632000 0.270156 
16.640000 0.276094 
16.648000 0.272031 
16.656000 0.268125 
16.664000 0.260156 
16.672000 0.278125 
16.680000 0.274062 
16.688000 0.264063 
16.696000 0.264063 
16.704000 0.260156 
16.712000 0.274062 
16.720000 0.284063 
16.728000 0.264063 
16.736000 0.268125 
16.744000 0.272031 
16.752000 0.280000 
16.760000 0.272031 
16.768000 0.276094 
16.776000 0.266094 
16.784000 0.268125 
16.792000 0.268125 
16.800000 0.274062 
16.808000 0.270156 
16.816000 0.274062 
16.824000 0.260156 
16.832000 0.272031 
16.840000 0.268125 
16.848000 0.266094 
16.856000 0.268125 
16.864000 0.256094 
16.872000 0.270156 
16.880000 0.270156 
16.888000 0.276094 
16.896000 0.272031 
16.904000 0.268125 
16.912000 0.268125 
16.920000 0.278125 
16.928000 0.272031 
16.936000 0.266094 
16.944000 0.274062 
16.952000 0.264063 
16.960000 0.266094 
16.968000 0.274062 
16.976000 0.264063 
16.984000 0.266094 
16.992000 0.272031 
17.000000 0.280000 
17.008000 0.266094 
17.016000 0.266094 
17.024000 0.270156 
17.032000 0.268125 
17.040000 0.288125 
17.048000 0.272031 
17.056000 0.270156 
17.064000 0.274062 
17.072000 0.268125 
17.080000 0.272031 
17.088000 0.276094 
17.096000 0.272031 
17.104000 0.270156 
17.112000 0.274062 
17.120000 0.274062 
17.128000 0.272031 
17.136000 0.264063 
17.144000 0.270156 
17.152000 0.266094 
17.160000 0.272031 
17.168000 0.270156 
17.176000 0.266094 
17.184000 0.274062 
17.192000 0.266094 
17.200000 0.274062 
17.208000 0.262031 
17.216000 0.276094 
17.224000 0.270156 
17.232000 0.266094 
17.240000 0.276094 
17.248000 0.268125 
17.256000 0.272031 
17.264000 0.270156 
17.272000 0.268125 
17.280000 0.286094 
17.288000 0.274062 
17.296000 0.264063 
17.304000 0.268125 
17.312000 0.280000 
17.320000 0.276094 
17.328000 0.276094 
17.336000 0.266094 
17.344000 0.272031 
17.352000 0.274062 
17.360000 0.276094 
17.368000 0.260156 
17.376000 0.266094 
17.384000 0.266094 
17.392000 0.270156 
17.400000 0.274062 
17.408000 0.272031 
17.416000 0.274062 
17.424000 0.274062 
17.432000 0.270156 
17.440000 0.278125 
17.448000 0.278125 
17.456000 0.270156 
17.464000 0.272031 
17.472000 0.266094 
17.480000 0.286094 
17.488000 0.266094 
17.496000 0.266094 
17.504000 0.266094 
17.512000 0.270156 
17.520000 0.272031 
17.528000 0.270156 
17.536000 0.270156 
17.544000 0.268125 
17.552000 0.270156 
17.560000 0.276094 
17.568000 0.270156 
17.576000 0.272031 
17.584000 0.266094 
17.592000 0.274062 
17.600000 0.276094 
17.608000 0.266094 
17.616000 0.276094 
17.624000 0.272031 
17.632000 0.268125 
17.640000 0.266094 
17.648000 0.270156 
17.656000 0.246094 
17.664000 0.266094 
17.672000 0.270156 
17.680000 0.284063 
17.688000 0.270156 
17.696000 0.272031 
17.704000 0.266094 
17.712000 0.266094 
17.720000 0.272031 
17.728000 0.276094 
17.736000 0.262031 
17.744000 0.276094 
17.752000 0.262031 
17.760000 0.278125 
17.768000 0.274062 
17.776000 0.266094 
17.784000 0.270156 
17.792000 0.270156 
17.800000 0.270156 
17.808000 0.268125 
17.816000 0.266094 
17.824000 0.274062 
17.832000 0.276094 
17.840000 0.282031 
17.848000 0.264063 
17.856000 0.272031 
17.864000 0.270156 
17.872000 0.270156 
17.880000 0.272031 
17.888000 0.268125 
17.896000 0.270156 
17.904000 0.264063 
17.912000 0.268125 
17.920000 0.276094 
17.928000 0.258125 
17.936000 0.266094 
17.944000 0.270156 
17.952000 0.266094 
17.960000 0.274062 
17.968000 0.260156 
17.976000 0.272031 
17.984000 0.270156 
17.992000 0.274062 
18.000000 0.282031 
18.008000 0.268125 
18.016000 0.272031 
18.024000 0.274062 
18.032000 0.268125 
18.040000 0.276094 
18.048000 0.276094 
18.056000 0.268125 
18.064000 0.266094 
18.072000 0.264063 
18.080000 0.274062 
18.088000 0.274062 
18.096000 0.262031 
18.104000 0.268125 
18.112000 0.272031 
18.120000 0.272031 
18.128000 0.268125 
18.136000 0.274062 
18.144000 0.270156 
18.152000 0.262031 
18.160000 0.268125 
18.168000 0.276094 
18.176000 0.268125 
18.184000 0.268125 
18.192000 0.276094 
18.200000 0.268125 
18.208000 0.272031 
18.216000 0.262031 
18.224000 0.270156 
18.232000 0.270156 
18.240000 0.268125 
18.248000 0.276094 
18.256000 0.268125 
18.264000 0.268125 
18.272000 0.266094 
18.280000 0.276094 
18.288000 0.268125 
18.296000 0.270156 
18.304000 0.262031 
18.312000 0.264063 
18.320000 0.266094 
18.328000 0.278125 
18.336000 0.272031 
18.344000 0.272031 
18.352000 0.272031 
18.360000 0.280000 
18.368000 0.274062 
18.376000 0.274062 
18.384000 0.268125 
18.392000 0.264063 
18.400000 0.274062 
18.408000 0.278125 
18.416000 0.268125 
18.424000 0.272031 
18.432000 0.270156 
18.440000 0.276094 
18.448000 0.284063 
18.456000 0.274062 
18.464000 0.266094 
18.472000 0.272031 
18.480000 0.274062 
18.488000 0.284063 
18.496000 0.270156 
18.504000 0.270156 
18.512000 0.272031 
18.520000 0.276094 
18.528000 0.276094 
18.536000 0.274062 
18.544000 0.264063 
18.552000 0.262031 
18.560000 0.272031 
18.568000 0.286094 
18.576000 0.260156 
18.584000 0.276094 
18.592000 0.266094 
18.600000 0.270156 
18.608000 0.278125 
18.616000 0.270156 
18.624000 0.272031 
18.632000 0.272031 
18.640000 0.274062 
18.648000 0.278125 
18.656000 0.270156 
18.664000 0.270156 
18.672000 0.266094 
18.680000 0.262031 
18.688000 0.274062 
18.696000 0.268125 
18.704000 0.266094 
18.712000 0.272031 
18.720000 0.266094 
18.728000 0.284063 
18.736000 0.272031 
18.744000 0.270156 
18.752000 0.274062 
18.760000 0.276094 
18.768000 0.270156 
18.776000 0.268125 
18.784000 0.268125 
18.792000 0.270156 
18.800000 0.274062 
18.808000 0.278125 
18.816000 0.272031 
18.824000 0.268125 
18.832000 0.270156 
18.840000 0.274062 
18.848000 0.280000 
18.856000 0.276094 
18.864000 0.268125 
18.872000 0.270156 
18.880000 0.274062 
18.888000 0.278125 
18.896000 0.274062 
18.904000 0.266094 
18.912000 0.272031 
18.920000 0.272031 
18.928000 0.272031 
18.936000 0.266094 
18.944000 0.264063 
18.952000 0.264063 
18.960000 0.264063 
18.968000 0.274062 
18.976000 0.276094 
18.984000 0.266094 
18.992000 0.266094 
19.000000 0.268125 
19.008000 0.276094 
19.016000 0.264063 
19.024000 0.276094 
19.032000 0.262031 
19.040000 0.270156 
19.048000 0.276094 
19.056000 0.270156 
19.064000 0.268125 
19.072000 0.268125 
19.080000 0.260156 
19.088000 0.284063 
19.096000 0.272031 
19.104000 0.272031 
19.112000 0.264063 
19.120000 0.266094 
19.128000 0.268125 
19.136000 0.262031 
19.144000 0.278125 
19.152000 0.270156 
19.160000 0.260156 
19.168000 0.276094 
19.176000 0.268125 
19.184000 0.270156 
19.192000 0.262031 
19.200000 0.268125 
19.208000 0.274062 
19.216000 0.272031 
19.224000 0.264063 
19.232000 0.270156 
19.240000 0.268125 
19.248000 0.276094 
19.256000 0.280000 
19.264000 0.264063 
19.272000 0.264063 
19.280000 0.270156 
19.288000 0.272031 
19.296000 0.268125 
19.304000 0.264063 
19.312000 0.272031 
19.320000 0.268125 
19.328000 0.274062 
19.336000 0.266094 
19.344000 0.264063 
19.352000 0.268125 
19.360000 0.264063 
19.368000 0.272031 
19.376000 0.268125 
19.384000 0.264063 
19.392000 0.272031 
19.400000 0.270156 
19.408000 0.270156 
19.416000 0.266094 
19.424000 0.268125 
19.432000 0.270156 
19.440000 0.270156 
19.448000 0.278125 
19.456000 0.260156 
19.464000 0.274062 
19.472000 0.262031 
19.480000 0.268125 
19.488000 0.278125 
19.496000 0.262031 
19.504000 0.264063 
19.512000 0.270156 
19.520000 0.262031 
19.528000 0.272031 
19.536000 0.264063 
19.544000 0.272031 
19.552000 0.262031 
19.560000 0.270156 
19.568000 0.270156 
19.576000 0.260156 
19.584000 0.268125 
19.592000 0.262031 
19.600000 0.266094 
19.608000 0.268125 
19.616000 0.262031 
19.624000 0.272031 
19.632000 0.270156 
19.640000 0.274062 
19.648000 0.272031 
19.656000 0.276094 
19.664000 0.282031 
19.672000 0.264063 
19.680000 0.268125 
19.688000 0.272031 
19.696000 0.268125 
19.704000 0.268125 
19.712000 0.264063 
19.720000 0.266094 
19.728000 0.274062 
19.736000 0.262031 
19.744000 0.272031 
19.752000 0.270156 
19.760000 0.278125 
19.768000 0.272031 
19.776000 0.272031 
19.784000 0.272031 
19.792000 0.268125 
19.800000 0.270156 
19.808000 0.274062 
19.816000 0.274062 
19.824000 0.270156 
19.832000 0.274062 
19.840000 0.268125 
19.848000 0.268125 
19.856000 0.272031 
19.864000 0.268125 
19.872000 0.260156 
19.880000 0.268125 
19.888000 0.260156 
19.896000 0.274062 
19.904000 0.272031 
19.912000 0.262031 
19.920000 0.266094 
19.928000 0.276094 
19.936000 0.284063 
19.944000 0.264063 
19.952000 0.260156 
19.960000 0.268125 
19.968000 0.260156 
19.976000 0.266094 
19.984000 0.266094 
19.992000 0.270156 
20.000000 0.272031 
20.008000 0.266094 
20.016000 0.274062 
20.024000 0.274062 
20.032000 0.272031 
20.040000 0.270156 
20.048000 0.270156 
20.056000 0.270156 
20.064000 0.258125 
20.072000 0.268125 
20.080000 0.260156 
20.088000 0.268125 
20.096000 0.284063 
20.104000 0.264063 
20.112000 0.266094 
20.120000 0.270156 
20.128000 0.266094 
20.136000 0.272031 
20.144000 0.266094 
20.152000 0.270156 
20.160000 0.272031 
20.168000 0.276094 
20.176000 0.274062 
20.184000 0.270156 
20.192000 0.258125 
20.200000 0.264063 
20.208000 0.268125 
20.216000 0.278125 
20.224000 0.268125 
20.232000 0.266094 
20.240000 0.264063 
20.248000 0.272031 
20.256000 0.266094 
20.264000 0.268125 
20.272000 0.264063 
20.280000 0.272031 
20.288000 0.268125 
20.296000 0.276094 
20.304000 0.276094 
20.312000 0.266094 
20.320000 0.272031 
20.328000 0.270156 
20.336000 0.268125 
20.344000 0.274062 
20.352000 0.272031 
20.360000 0.264063 
20.368000 0.268125 
20.376000 0.272031 
20.384000 0.268125 
20.392000 0.270156 
20.400000 0.274062 
20.408000 0.272031 
20.416000 0.280000 
20.424000 0.272031 
20.432000 0.276094 
20.440000 0.276094 
20.448000 0.272031 
20.456000 0.270156 
20.464000 0.266094 
20.472000 0.268125 
20.480000 0.264063 
20.488000 0.276094 
20.496000 0.270156 
20.504000 0.270156 
20.512000 0.266094 
20.520000 0.268125 
20.528000 0.266094 
20.536000 0.276094 
20.544000 0.264063 
20.552000 0.266094 
20.560000 0.258125 
20.568000 0.270156 
20.576000 0.276094 
20.584000 0.274062 
20.592000 0.272031 
20.600000 0.278125 
20.608000 0.276094 
20.616000 0.272031 
20.624000 0.262031 
20.632000 0.264063 
20.640000 0.270156 
20.648000 0.270156 
20.656000 0.270156 
20.664000 0.268125 
20.672000 0.268125 
20.680000 0.272031 
20.688000 0.262031 
20.696000 0.270156 
20.704000 0.272031 
20.712000 0.266094 
20.720000 0.272031 
20.728000 0.272031 
20.736000 0.272031 
20.744000 0.274062 
20.752000 0.264063 
20.760000 0.272031 
20.768000 0.264063 
20.776000 0.270156 
20.784000 0.268125 
20.792000 0.266094 
20.800000 0.266094 
20.808000 0.264063 
20.816000 0.274062 
20.824000 0.262031 
20.832000 0.268125 
20.840000 0.256094 
20.848000 0.266094 
20.856000 0.264063 
20.864000 0.262031 
20.872000 0.268125 
20.880000 0.272031 
20.888000 0.268125 
20.896000 0.276094 
20.904000 0.264063 
20.912000 0.272031 
20.920000 0.270156 
20.928000 0.274062 
20.936000 0.274062 
20.944000 0.270156 
20.952000 0.266094 
20.960000 0.266094 
20.968000 0.272031 
20.976000 0.274062 
20.984000 0.272031 
20.992000 0.280000 
21.000000 0.274062 
21.008000 0.272031 
21.016000 0.268125 
21.024000 0.266094 
21.032000 0.264063 
21.040000 0.266094 
21.048000 0.268125 
21.056000 0.266094 
21.064000 0.272031 
21.072000 0.268125 
21.080000 0.274062 
21.088000 0.272031 
21.096000 0.262031 
21.104000 0.274062 
21.112000 0.272031 
21.120000 0.272031 
21.128000 0.262031 
21.136000 0.270156 
21.144000 0.276094 
21.152000 0.270156 
21.160000 0.276094 
21.168000 0.270156 
21.176000 0.268125 
21.184000 0.274062 
21.192000 0.274062 
21.200000 0.262031 
21.208000 0.270156 
21.216000 0.276094 
21.224000 0.272031 
21.232000 0.272031 
21.240000 0.262031 
21.248000 0.266094 
21.256000 0.272031 
21.264000 0.276094 
21.272000 0.270156 
21.280000 0.276094 
21.288000 0.270156 
21.296000 0.256094 
21.304000 0.276094 
21.312000 0.264063 
21.320000 0.268125 
21.328000 0.264063 
21.336000 0.268125 
21.344000 0.286094 
21.352000 0.268125 
21.360000 0.256094 
21.368000 0.278125 
21.376000 0.272031 
21.384000 0.280000 
21.392000 0.270156 
21.400000 0.266094 
21.408000 0.276094 
21.416000 0.276094 
21.424000 0.274062 
21.432000 0.274062 
21.440000 0.276094 
21.448000 0.266094 
21.456000 0.270156 
21.464000 0.278125 
21.472000 0.268125 
21.480000 0.266094 
21.488000 0.270156 
21.496000 0.270156 
21.504000 0.274062 
21.512000 0.262031 
21.520000 0.266094 
21.528000 0.274062 
21.536000 0.268125 
21.544000 0.270156 
21.552000 0.266094 
21.560000 0.266094 
21.568000 0.262031 
21.576000 0.270156 
21.584000 0.272031 
21.592000 0.266094 
21.600000 0.260156 
21.608000 0.268125 
21.616000 0.272031 
21.624000 0.272031 
21.632000 0.274062 
21.640000 0.272031 
21.648000 0.274062 
21.656000 0.266094 
21.664000 0.270156 
21.672000 0.264063 
21.680000 0.256094 
21.688000 0.268125 
21.696000 0.262031 
21.704000 0.276094 
21.712000 0.260156 
21.720000 0.262031 
21.728000 0.270156 
21.736000 0.276094 
21.744000 0.274062 
21.752000 0.266094 
21.760000 0.260156 
21.768000 0.274062 
21.776000 0.260156 
21.784000 0.278125 
21.792000 0.266094 
21.800000 0.268125 
21.808000 0.268125 
21.816000 0.272031 
21.824000 0.272031 
21.832000 0.272031 
21.840000 0.268125 
21.848000 0.272031 
21.856000 0.268125 
21.864000 0.272031 
21.872000 0.266094 
21.880000 0.266094 
21.888000 0.260156 
21.896000 0.262031 
21.904000 0.282031 
21.912000 0.276094 
21.920000 0.264063 
21.928000 0.268125 
21.936000 0.268125 
21.944000 0.276094 
21.952000 0.268125 
21.960000 0.270156 
21.968000 0.266094 
21.976000 0.270156 
21.984000 0.272031 
21.992000 0.276094 
22.000000 0.262031 
22.008000 0.274062 
22.016000 0.264063 
22.024000 0.270156 
22.032000 0.278125 
22.040000 0.270156 
22.048000 0.270156 
22.056000 0.262031 
22.064000 0.268125 
22.072000 0.264063 
22.080000 0.270156 
22.088000 0.260156 
22.096000 0.262031 
22.104000 0.268125 
22.112000 0.272031 
22.120000 0.258125 
22.128000 0.274062 
22.136000 0.270156 
22.144000 0.272031 
22.152000 0.270156 
22.160000 0.272031 
22.168000 0.270156 
22.176000 0.274062 
22.184000 0.276094 
22.192000 0.272031 
22.200000 0.278125 
22.208000 0.268125 
22.216000 0.274062 
22.224000 0.266094 
22.232000 0.278125 
22.240000 0.268125 
22.248000 0.270156 
22.256000 0.264063 
22.264000 0.272031 
22.272000 0.272031 
22.280000 0.272031 
22.288000 0.258125 
22.296000 0.274062 
22.304000 0.272031 
22.312000 0.272031 
22.320000 0.258125 
22.328000 0.274062 
22.336000 0.262031 
22.344000 0.262031 
22.352000 0.276094 
22.360000 0.272031 
22.368000 0.274062 
22.376000 0.274062 
22.384000 0.268125 
22.392000 0.286094 
22.400000 0.268125 
22.408000 0.266094 
22.416000 0.266094 
22.424000 0.262031 
22.432000 0.276094 
22.440000 0.262031 
22.448000 0.268125 
22.456000 0.274062 
22.464000 0.266094 
22.472000 0.274062 
22.480000 0.262031 
22.488000 0.268125 
22.496000 0.266094 
22.504000 0.268125 
22.512000 0.274062 
22.520000 0.270156 
22.528000 0.276094 
22.536000 0.276094 
22.544000 0.272031 
22.552000 0.270156 
22.560000 0.270156 
22.568000 0.270156 
22.576000 0.264063 
22.584000 0.264063 
22.592000 0.284063 
22.600000 0.266094 
22.608000 0.264063 
22.616000 0.272031 
22.624000 0.270156 
22.632000 0.274062 
22.640000 0.266094 
22.648000 0.268125 
22.656000 0.270156 
22.664000 0.268125 
22.672000 0.266094 
22.680000 0.272031 
22.688000 0.282031 
22.696000 0.270156 
22.704000 0.262031 
22.712000 0.278125 
22.720000 0.262031 
22.728000 0.268125 
22.736000 0.270156 
22.744000 0.268125 
22.752000 0.276094 
22.760000 0.268125 
22.768000 0.272031 
22.776000 0.268125 
22.784000 0.266094 
22.792000 0.270156 
22.800000 0.268125 
22.808000 0.262031 
22.816000 0.268125 
22.824000 0.266094 
22.832000 0.278125 
22.840000 0.272031 
22.848000 0.266094 
22.856000 0.272031 
22.864000 0.268125 
22.872000 0.268125 
22.880000 0.260156 
22.888000 0.270156 
22.896000 0.272031 
22.904000 0.254063 
22.912000 0.276094 
22.920000 0.262031 
22.928000 0.264063 
22.936000 0.262031 
22.944000 0.268125 
22.952000 0.274062 
22.960000 0.258125 
22.968000 0.266094 
22.976000 0.270156 
22.984000 0.264063 
22.992000 0.282031 
23.000000 0.272031 
23.008000 0.266094 
23.016000 0.266094 
23.024000 0.266094 
23.032000 0.272031 
23.040000 0.262031 
23.048000 0.270156 
23.056000 0.266094 
23.064000 0.254063 
23.072000 0.264063 
23.080000 0.264063 
23.088000 0.272031 
23.096000 0.268125 
23.104000 0.266094 
23.112000 0.272031 
23.120000 0.260156 
23.128000 0.270156 
23.136000 0.268125 
23.144000 0.264063 
23.152000 0.272031 
23.160000 0.260156 
23.168000 0.264063 
23.176000 0.268125 
23.184000 0.262031 
23.192000 0.274062 
23.200000 0.270156 
23.208000 0.268125 
23.216000 0.268125 
23.224000 0.274062 
23.232000 0.272031 
23.240000 0.270156 
23.248000 0.272031 
23.256000 0.268125 
23.264000 0.270156 
23.272000 0.278125 
23.280000 0.268125 
23.288000 0.276094 
23.296000 0.272031 
23.304000 0.268125 
23.312000 0.268125 
23.320000 0.280000 
23.328000 0.266094 
23.336000 0.270156 
23.344000 0.264063 
23.352000 0.278125 
23.360000 0.268125 
23.368000 0.264063 
23.376000 0.266094 
23.384000 0.268125 
23.392000 0.274062 
23.400000 0.274062 
23.408000 0.264063 
23.416000 0.268125 
23.424000 0.268125 
23.432000 0.268125 
23.440000 0.274062 
23.448000 0.266094 
23.456000 0.256094 
23.464000 0.260156 
23.472000 0.266094 
23.480000 0.278125 
23.488000 0.274062 
23.496000 0.266094 
23.504000 0.274062 
23.512000 0.268125 
23.520000 0.276094 
23.528000 0.270156 
23.536000 0.266094 
23.544000 0.262031 
23.552000 0.264063 
23.560000 0.270156 
23.568000 0.270156 
23.576000 0.262031 
23.584000 0.266094 
23.592000 0.272031 
23.600000 0.278125 
23.608000 0.264063 
23.616000 0.264063 
23.624000 0.278125 
23.632000 0.274062 
23.640000 0.272031 
23.648000 0.276094 
23.656000 0.266094 
23.664000 0.264063 
23.672000 0.270156 
23.680000 0.272031 
23.688000 0.270156 
23.696000 0.250156 
23.704000 0.268125 
23.712000 0.266094 
23.720000 0.280000 
23.728000 0.264063 
23.736000 0.266094 
23.744000 0.272031 
23.752000 0.266094 
23.760000 0.266094 
23.768000 0.274062 
23.776000 0.264063 
23.784000 0.276094 
23.792000 0.270156 
23.800000 0.274062 
23.808000 0.264063 
23.816000 0.262031 
23.824000 0.270156 
23.832000 0.266094 
23.840000 0.274062 
23.848000 0.274062 
23.856000 0.266094 
23.864000 0.258125 
23.872000 0.264063 
23.880000 0.274062 
23.888000 0.268125 
23.896000 0.276094 
23.904000 0.268125 
23.912000 0.274062 
23.920000 0.274062 
23.928000 0.272031 
23.936000 0.260156 
23.944000 0.264063 
23.952000 0.280000 
23.960000 0.282031 
23.968000 0.272031 
23.976000 0.272031 
23.984000 0.262031 
23.992000 0.270156 
24.000000 0.276094 
24.008000 0.256094 
24.016000 0.272031 
24.024000 0.266094 
24.032000 0.270156 
24.040000 0.270156 
24.048000 0.272031 
24.056000 0.268125 
24.064000 0.274062 
24.072000 0.264063 
24.080000 0.264063 
24.088000 0.268125 
24.096000 0.266094 
24.104000 0.266094 
24.112000 0.268125 
24.120000 0.270156 
24.128000 0.272031 
24.136000 0.274062 
24.144000 0.268125 
24.152000 0.262031 
24.160000 0.282031 
24.168000 0.270156 
24.176000 0.262031 
24.184000 0.264063 
24.192000 0.270156 
24.200000 0.280000 
24.208000 0.276094 
24.216000 0.268125 
24.224000 0.262031 
24.232000 0.272031 
24.240000 0.268125 
24.248000 0.272031 
24.256000 0.270156 
24.264000 0.264063 
24.272000 0.272031 
24.280000 0.280000 
24.288000 0.276094 
24.296000 0.272031 
24.304000 0.270156 
24.312000 0.266094 
24.320000 0.272031 
24.328000 0.276094 
24.336000 0.268125 
24.344000 0.264063 
24.352000 0.268125 
24.360000 0.270156 
24.368000 0.258125 
24.376000 0.270156 
24.384000 0.272031 
24.392000 0.276094 
24.400000 0.268125 
24.408000 0.274062 
24.416000 0.272031 
24.424000 0.272031 
24.432000 0.272031 
24.440000 0.268125 
24.448000 0.264063 
24.456000 0.268125 
24.464000 0.270156 
24.472000 0.270156 
24.480000 0.264063 
24.488000 0.270156 
24.496000 0.260156 
24.504000 0.262031 
24.512000 0.274062 
24.520000 0.276094 
24.528000 0.270156 
24.536000 0.264063 
24.544000 0.272031 
24.552000 0.268125 
24.560000 0.272031 
24.568000 0.266094 
24.576000 0.272031 
24.584000 0.270156 
24.592000 0.268125 
24.600000 0.268125 
24.608000 0.256094 
24.616000 0.264063 
24.624000 0.276094 
24.632000 0.266094 
24.640000 0.270156 
24.648000 0.264063 
24.656000 0.272031 
24.664000 0.272031 
24.672000 0.266094 
24.680000 0.274062 
24.688000 0.274062 
24.696000 0.262031 
24.704000 0.270156 
24.712000 0.264063 
24.720000 0.270156 
24.728000 0.262031 
24.736000 0.272031 
24.744000 0.268125 
24.752000 0.266094 
24.760000 0.260156 
24.768000 0.270156 
24.776000 0.270156 
24.784000 0.270156 
24.792000 0.264063 
24.800000 0.266094 
24.808000 0.278125 
24.816000 0.272031 
24.824000 0.272031 
24.832000 0.262031 
24.840000 0.268125 
24.848000 0.270156 
24.856000 0.274062 
24.864000 0.262031 
24.872000 0.268125 
24.880000 0.264063 
24.888000 0.270156 
24.896000 0.274062 
24.904000 0.270156 
24.912000 0.264063 
24.920000 0.272031 
24.928000 0.276094 
24.936000 0.262031 
24.944000 0.264063 
24.952000 0.268125 
24.960000 0.276094 
24.968000 0.272031 
24.976000 0.264063 
24.984000 0.274062 
24.992000 0.266094 
25.000000 0.276094 
25.008000 0.276094 
25.016000 0.268125 
25.024000 0.268125 
25.032000 0.270156 
25.040000 0.266094 
25.048000 0.270156 
25.056000 0.274062 
25.064000 0.268125 
25.072000 0.268125 
25.080000 0.262031 
25.088000 0.276094 
25.096000 0.272031 
25.104000 0.260156 
25.112000 0.268125 
25.120000 0.278125 
25.128000 0.272031 
25.136000 0.276094 
25.144000 0.268125 
25.152000 0.256094 
25.160000 0.260156 
25.168000 0.272031 
25.176000 0.272031 
25.184000 0.270156 
25.192000 0.272031 
25.200000 0.266094 
25.208000 0.276094 
25.216000 0.274062 
25.224000 0.270156 
25.232000 0.264063 
25.240000 0.268125 
25.248000 0.270156 
25.256000 0.268125 
25.264000 0.272031 
25.272000 0.276094 
25.280000 0.262031 
25.288000 0.268125 
25.296000 0.262031 
25.304000 0.266094 
25.312000 0.270156 
25.320000 0.268125 
25.328000 0.272031 
25.336000 0.264063 
25.344000 0.270156 
25.352000 0.274062 
25.360000 0.258125 
25.368000 0.272031 
25.376000 0.264063 
25.384000 0.268125 
25.392000 0.266094 
25.400000 0.268125 
25.408000 0.276094 
25.416000 0.276094 
25.424000 0.264063 
25.432000 0.276094 
25.440000 0.268125 
25.448000 0.272031 
25.456000 0.260156 
25.464000 0.268125 
25.472000 0.266094 
25.480000 0.260156 
25.488000 0.268125 
25.496000 0.262031 
25.504000 0.270156 
25.512000 0.262031 
25.520000 0.272031 
25.528000 0.276094 
25.536000 0.274062 
25.544000 0.270156 
25.552000 0.260156 
25.560000 0.274062 
25.568000 0.274062 
25.576000 0.262031 
25.584000 0.274062 
25.592000 0.270156 
25.600000 0.270156 
25.608000 0.270156 
25.616000 0.278125 
25.624000 0.268125 
25.632000 0.264063 
25.640000 0.268125 
25.648000 0.278125 
25.656000 0.276094 
25.664000 0.274062 
25.672000 0.270156 
25.680000 0.276094 
25.688000 0.272031 
25.696000 0.272031 
25.704000 0.276094 
25.712000 0.264063 
25.720000 0.268125 
25.728000 0.264063 
25.736000 0.266094 
25.744000 0.262031 
25.752000 0.272031 
25.760000 0.268125 
25.768000 0.268125 
25.776000 0.272031 
25.784000 0.262031 
25.792000 0.270156 
25.800000 0.264063 
25.808000 0.268125 
25.816000 0.272031 
25.824000 0.266094 
25.832000 0.268125 
25.840000 0.264063 
25.848000 0.268125 
25.856000 0.276094 
25.864000 0.258125 
25.872000 0.266094 
25.880000 0.272031 
25.888000 0.262031 
25.896000 0.276094 
25.904000 0.270156 
25.912000 0.268125 
25.920000 0.264063 
25.928000 0.266094 
25.936000 0.272031 
25.944000 0.270156 
25.952000 0.268125 
25.960000 0.274062 
25.968000 0.268125 
25.976000 0.282031 
25.984000 0.274062 
25.992000 0.274062 
26.000000 0.274062 
26.008000 0.268125 
26.016000 0.276094 
26.024000 0.264063 
26.032000 0.274062 
26.040000 0.266094 
26.048000 0.264063 
26.056000 0.278125 
26.064000 0.258125 
26.072000 0.274062 
26.080000 0.270156 
26.088000 0.276094 
26.096000 0.270156 
26.104000 0.256094 
26.112000 0.262031 
26.120000 0.270156 
26.128000 0.268125 
26.136000 0.276094 
26.144000 0.266094 
26.152000 0.268125 
26.160000 0.272031 
26.168000 0.278125 
26.176000 0.274062 
26.184000 0.264063 
26.192000 0.276094 
26.200000 0.278125 
26.208000 0.270156 
26.216000 0.274062 
26.224000 0.270156 
26.232000 0.270156 
26.240000 0.270156 
26.248000 0.270156 
26.256000 0.268125 
26.264000 0.270156 
26.272000 0.274062 
26.280000 0.268125 
26.288000 0.272031 
26.296000 0.266094 
26.304000 0.272031 
26.312000 0.272031 
26.320000 0.260156 
26.328000 0.262031 
26.336000 0.274062 
26.344000 0.270156 
26.352000 0.268125 
26.360000 0.276094 
26.368000 0.274062 
26.376000 0.272031 
26.384000 0.268125 
26.392000 0.268125 
26.400000 0.274062 
26.408000 0.270156 
26.416000 0.270156 
26.424000 0.274062 
26.432000 0.268125 
26.440000 0.262031 
26.448000 0.270156 
26.456000 0.272031 
26.464000 0.270156 
26.472000 0.268125 
26.480000 0.268125 
26.488000 0.274062 
26.496000 0.268125 
26.504000 0.280000 
26.512000 0.268125 
26.520000 0.266094 
26.528000 0.270156 
26.536000 0.276094 
26.544000 0.272031 
26.552000 0.264063 
26.560000 0.268125 
26.568000 0.274062 
26.576000 0.268125 
26.584000 0.278125 
26.592000 0.268125 
26.600000 0.264063 
26.608000 0.270156 
26.616000 0.268125 
26.624000 0.266094 
26.632000 0.272031 
26.640000 0.262031 
26.648000 0.270156 
26.656000 0.274062 
26.664000 0.270156 
26.672000 0.268125 
26.680000 0.262031 
26.688000 0.268125 
26.696000 0.272031 
26.704000 0.284063 
26.712000 0.268125 
26.720000 0.278125 
26.728000 0.270156 
26.736000 0.272031 
26.744000 0.280000 
26.752000 0.264063 
26.760000 0.262031 
26.768000 0.276094 
26.776000 0.270156 
26.784000 0.278125 
26.792000 0.268125 
26.800000 0.268125 
26.808000 0.266094 
26.816000 0.274062 
26.824000 0.282031 
26.832000 0.262031 
26.840000 0.266094 
26.848000 0.280000 
26.856000 0.270156 
26.864000 0.268125 
26.872000 0.276094 
26.880000 0.272031 
26.888000 0.272031 
26.896000 0.274062 
26.904000 0.270156 
26.912000 0.266094 
26.920000 0.272031 
26.928000 0.278125 
26.936000 0.268125 
26.944000 0.286094 
26.952000 0.272031 
26.960000 0.264063 
26.968000 0.268125 
26.976000 0.266094 
26.984000 0.272031 
26.992000 0.272031 
27.000000 0.270156 
27.008000 0.266094 
27.016000 0.270156 
27.024000 0.282031 
27.032000 0.268125 
27.040000 0.264063 
27.048000 0.272031 
27.056000 0.272031 
27.064000 0.272031 
27.072000 0.268125 
27.080000 0.268125 
27.088000 0.270156 
27.096000 0.266094 
27.104000 0.274062 
27.112000 0.260156 
27.120000 0.270156 
27.128000 0.266094 
27.136000 0.270156 
27.144000 0.278125 
27.152000 0.264063 
27.160000 0.280000 
27.168000 0.268125 
27.176000 0.268125 
27.184000 0.272031 
27.192000 0.276094 
27.200000 0.262031 
27.208000 0.268125 
27.216000 0.270156 
27.224000 0.276094 
27.232000 0.260156 
27.240000 0.268125 
27.248000 0.266094 
27.256000 0.270156 
27.264000 0.280000 
27.272000 0.272031 
27.280000 0.258125 
27.288000 0.266094 
27.296000 0.270156 
27.304000 0.268125 
27.312000 0.272031 
27.320000 0.270156 
27.328000 0.266094 
27.336000 0.270156 
27.344000 0.272031 
27.352000 0.264063 
27.360000 0.272031 
27.368000 0.274062 
27.376000 0.276094 
27.384000 0.282031 
27.392000 0.262031 
27.400000 0.270156 
27.408000 0.272031 
27.416000 0.272031 
27.424000 0.280000 
27.432000 0.268125 
27.440000 0.268125 
27.448000 0.264063 
27.456000 0.268125 
27.464000 0.282031 
27.472000 0.270156 
27.480000 0.266094 
27.488000 0.264063 
27.496000 0.274062 
27.504000 0.274062 
27.512000 0.276094 
27.520000 0.272031 
27.528000 0.270156 
27.536000 0.268125 
27.544000 0.278125 
27.552000 0.268125 
27.560000 0.272031 
27.568000 0.270156 
27.576000 0.272031 
27.584000 0.274062 
27.592000 0.262031 
27.600000 0.278125 
27.608000 0.274062 
27.616000 0.274062 
27.624000 0.276094 
27.632000 0.258125 
27.640000 0.260156 
27.648000 0.276094 
27.656000 0.268125 
27.664000 0.278125 
27.672000 0.262031 
27.680000 0.270156 
27.688000 0.268125 
27.696000 0.266094 
27.704000 0.270156 
27.712000 0.260156 
27.720000 0.266094 
27.728000 0.264063 
27.736000 0.272031 
27.744000 0.268125 
27.752000 0.266094 
27.760000 0.256094 
27.768000 0.270156 
27.776000 0.270156 
27.784000 0.274062 
27.792000 0.258125 
27.800000 0.270156 
27.808000 0.268125 
27.816000 0.262031 
27.824000 0.270156 
27.832000 0.270156 
27.840000 0.274062 
27.848000 0.260156 
27.856000 0.274062 
27.864000 0.274062 
27.872000 0.270156 
27.880000 0.258125 
27.888000 0.266094 
27.896000 0.272031 
27.904000 0.270156 
27.912000 0.268125 
27.920000 0.264063 
27.928000 0.276094 
27.936000 0.264063 
27.944000 0.278125 
27.952000 0.260156 
27.960000 0.270156 
27.968000 0.270156 
27.976000 0.274062 
27.984000 0.276094 
27.992000 0.268125 
28.000000 0.268125 
28.008000 0.264063 
28.016000 0.274062 
28.024000 0.274062 
28.032000 0.268125 
28.040000 0.264063 
28.048000 0.266094 
28.056000 0.264063 
28.064000 0.266094 
28.072000 0.268125 
28.080000 0.268125 
28.088000 0.268125 
28.096000 0.266094 
28.104000 0.270156 
28.112000 0.256094 
28.120000 0.268125 
28.128000 0.272031 
28.136000 0.274062 
28.144000 0.270156 
28.152000 0.270156 
28.160000 0.270156 
28.168000 0.266094 
28.176000 0.272031 
28.184000 0.274062 
28.192000 0.278125 
28.200000 0.264063 
28.208000 0.274062 
28.216000 0.256094 
28.224000 0.268125 
28.232000 0.274062 
28.240000 0.272031 
28.248000 0.278125 
28.256000 0.266094 
28.264000 0.272031 
28.272000 0.270156 
28.280000 0.268125 
28.288000 0.274062 
28.296000 0.262031 
28.304000 0.272031 
28.312000 0.274062 
28.320000 0.278125 
28.328000 0.266094 
28.336000 0.270156 
28.344000 0.272031 
28.352000 0.274062 
28.360000 0.266094 
28.368000 0.266094 
28.376000 0.270156 
28.384000 0.272031 
28.392000 0.278125 
28.400000 0.262031 
28.408000 0.266094 
28.416000 0.268125 
28.424000 0.264063 
28.432000 0.278125 
28.440000 0.274062 
28.448000 0.244063 
28.456000 0.260156 
28.464000 0.270156 
28.472000 0.272031 
28.480000 0.266094 
28.488000 0.262031 
28.496000 0.268125 
28.504000 0.270156 
28.512000 0.272031 
28.520000 0.266094 
28.528000 0.264063 
28.536000 0.260156 
28.544000 0.272031 
28.552000 0.278125 
28.560000 0.266094 
28.568000 0.272031 
28.576000 0.264063 
28.584000 0.262031 
28.592000 0.300000 
28.600000 0.272031 
28.608000 0.266094 
28.616000 0.266094 
28.624000 0.274062 
28.632000 0.282031 
28.640000 0.272031 
28.648000 0.266094 
28.656000 0.274062 
28.664000 0.422031 
28.672000 0.427969 
28.680000 0.420000 
28.688000 0.407969 
28.696000 0.420000 
28.704000 0.427969 
28.712000 0.430000 
28.720000 0.427969 
28.728000 0.420000 
28.736000 0.414063 
28.744000 0.427969 
28.752000 0.424062 
28.760000 0.407969 
28.768000 0.417969 
28.776000 0.416094 
28.784000 0.416094 
28.792000 0.412031 
28.800000 0.410000 
28.808000 0.420000 
28.816000 0.414063 
28.824000 0.417969 
28.832000 0.417969 
28.840000 0.412031 
28.848000 0.420000 
28.856000 0.417969 
28.864000 0.417969 
28.872000 0.422031 
28.880000 0.417969 
28.888000 0.417969 
28.896000 0.420000 
28.904000 0.414063 
28.912000 0.430000 
28.920000 0.412031 
28.928000 0.426094 
28.936000 0.407969 
28.944000 0.416094 
28.952000 0.427969 
28.960000 0.422031 
28.968000 0.420000 
28.976000 0.417969 
28.984000 0.427969 
28.992000 0.420000 
29.000000 0.414063 
29.008000 0.412031 
29.016000 0.417969 
29.024000 0.416094 
29.032000 0.426094 
29.040000 0.414063 
29.048000 0.420000 
29.056000 0.410000 
29.064000 0.427969 
29.072000 0.420000 
29.080000 0.422031 
29.088000 0.416094 
29.096000 0.416094 
29.104000 0.420000 
29.112000 0.417969 
29.120000 0.420000 
29.128000 0.417969 
29.136000 0.420000 
29.144000 0.417969 
29.152000 0.414063 
29.160000 0.422031 
29.168000 0.432031 
29.176000 0.412031 
29.184000 0.427969 
29.192000 0.412031 
29.200000 0.417969 
29.208000 0.412031 
29.216000 0.407969 
29.224000 0.430000 
29.232000 0.422031 
29.240000 0.416094 
29.248000 0.416094 
29.256000 0.414063 
29.264000 0.420000 
29.272000 0.424062 
29.280000 0.410000 
29.288000 0.422031 
29.296000 0.420000 
29.304000 0.424062 
29.312000 0.417969 
29.320000 0.417969 
29.328000 0.426094 
29.336000 0.416094 
29.344000 0.422031 
29.352000 0.426094 
29.360000 0.417969 
29.368000 0.422031 
29.376000 0.417969 
29.384000 0.412031 
29.392000 0.417969 
29.400000 0.412031 
29.408000 0.404063 
29.416000 0.407969 
29.424000 0.424062 
29.432000 0.416094 
29.440000 0.416094 
29.448000 0.414063 
29.456000 0.416094 
29.464000 0.420000 
29.472000 0.410000 
29.480000 0.412031 
29.488000 0.416094 
29.496000 0.414063 
29.504000 0.410000 
29.512000 0.422031 
29.520000 0.417969 
29.528000 0.416094 
29.536000 0.422031 
29.544000 0.414063 
29.552000 0.426094 
29.560000 0.417969 
29.568000 0.426094 
29.576000 0.427969 
29.584000 0.416094 
29.592000 0.416094 
29.600000 0.412031 
29.608000 0.412031 
29.616000 0.414063 
29.624000 0.420000 
29.632000 0.414063 
29.640000 0.417969 
29.648000 0.420000 
29.656000 0.417969 
29.664000 0.476094 
29.672000 0.474062 
29.680000 0.470000 
29.688000 0.486094 
29.696000 0.476094 
29.704000 0.474062 
29.712000 0.472031 
29.720000 0.470000 
29.728000 0.484063 
29.736000 0.470000 
29.744000 0.474062 
29.752000 0.474062 
29.760000 0.472031 
29.768000 0.480000 
29.776000 0.474062 
29.784000 0.472031 
29.792000 0.480000 
29.800000 0.482031 
29.808000 0.482031 
29.816000 0.484063 
29.824000 0.470000 
29.832000 0.486094 
29.840000 0.480000 
29.848000 0.470000 
29.856000 0.482031 
29.864000 0.482031 
29.872000 0.477969 
29.880000 0.480000 
29.888000 0.484063 
29.896000 0.460000 
29.904000 0.484063 
29.912000 0.457969 
29.920000 0.476094 
29.928000 0.482031 
29.936000 0.472031 
29.944000 0.472031 
29.952000 0.476094 
29.960000 0.466094 
29.968000 0.474062 
29.976000 0.480000 
29.984000 0.472031 
29.992000 0.472031 
30.000000 0.484063 
30.008000 0.476094 
30.016000 0.476094 
30.024000 0.497969 
30.032000 0.474062 
30.040000 0.466094 
30.048000 0.476094 
30.056000 0.474062 
30.064000 0.467969 
30.072000 0.480000 
30.080000 0.480000 
30.088000 0.484063 
30.096000 0.480000 
30.104000 0.472031 
30.112000 0.477969 
30.120000 0.477969 
30.128000 0.474062 
30.136000 0.474062 
30.144000 0.477969 
30.152000 0.477969 
30.160000 0.484063 
30.168000 0.477969 
30.176000 0.477969 
30.184000 0.472031 
30.192000 0.474062 
30.200000 0.487969 
30.208000 0.467969 
30.216000 0.470000 
30.224000 0.474062 
30.232000 0.482031 
30.240000 0.464063 
30.248000 0.476094 
30.256000 0.477969 
30.264000 0.472031 
30.272000 0.487969 
30.280000 0.477969 
30.288000 0.482031 
30.296000 0.476094 
30.304000 0.472031 
30.312000 0.486094 
30.320000 0.482031 
30.328000 0.484063 
30.336000 0.477969 
30.344000 0.477969 
30.352000 0.504062 
30.360000 0.482031 
30.368000 0.484063 
30.376000 0.486094 
30.384000 0.470000 
30.392000 0.474062 
30.400000 0.476094 
30.408000 0.480000 
30.416000 0.476094 
30.424000 0.477969 
30.432000 0.480000 
30.440000 0.466094 
30.448000 0.482031 
30.456000 0.476094 
30.464000 0.477969 
30.472000 0.477969 
30.480000 0.477969 
30.488000 0.472031 
30.496000 0.477969 
30.504000 0.476094 
30.512000 0.480000 
30.520000 0.482031 
30.528000 0.476094 
30.536000 0.472031 
30.544000 0.467969 
30.552000 0.486094 
30.560000 0.472031 
30.568000 0.477969 
30.576000 0.476094 
30.584000 0.480000 
30.592000 0.480000 
30.600000 0.474062 
30.608000 0.484063 
30.616000 0.484063 
30.624000 0.484063 
30.632000 0.474062 
30.640000 0.472031 
30.648000 0.474062 
30.656000 0.480000 
30.664000 0.476094 
30.672000 0.477969 
30.680000 0.484063 
30.688000 0.486094 
30.696000 0.477969 
30.704000 0.484063 
30.712000 0.476094 
30.720000 0.490000 
30.728000 0.486094 
30.736000 0.467969 
30.744000 0.474062 
30.752000 0.476094 
30.760000 0.480000 
30.768000 0.472031 
30.776000 0.480000 
30.784000 0.474062 
30.792000 0.487969 
30.800000 0.467969 
30.808000 0.477969 
30.816000 0.480000 
30.824000 0.480000 
30.832000 0.464063 
30.840000 0.470000 
30.848000 0.494062 
30.856000 0.476094 
30.864000 0.474062 
30.872000 0.476094 
30.880000 0.474062 
30.888000 0.476094 
30.896000 0.470000 
30.904000 0.476094 
30.912000 0.472031 
30.920000 0.484063 
30.928000 0.474062 
30.936000 0.464063 
30.944000 0.480000 
30.952000 0.464063 
30.960000 0.477969 
30.968000 0.470000 
30.976000 0.474062 
30.984000 0.472031 
30.992000 0.476094 
31.000000 0.470000 
31.008000 0.470000 
31.016000 0.484063 
31.024000 0.486094 
31.032000 0.477969 
31.040000 0.484063 
31.048000 0.474062 
31.056000 0.467969 
31.064000 0.480000 
31.072000 0.484063 
31.080000 0.476094 
31.088000 0.470000 
31.096000 0.472031 
31.104000 0.476094 
31.112000 0.476094 
31.120000 0.476094 
31.128000 0.476094 
31.136000 0.484063 
31.144000 0.480000 
31.152000 0.486094 
31.160000 0.466094 
31.168000 0.476094 
31.176000 0.464063 
31.184000 0.477969 
31.192000 0.480000 
31.200000 0.477969 
31.208000 0.464063 
31.216000 0.474062 
31.224000 0.476094 
31.232000 0.476094 
31.240000 0.486094 
31.248000 0.467969 
31.256000 0.476094 
31.264000 0.467969 
31.272000 0.476094 
31.280000 0.476094 
31.288000 0.482031 
31.296000 0.487969 
31.304000 0.476094 
31.312000 0.482031 
31.320000 0.482031 
31.328000 0.477969 
31.336000 0.477969 
31.344000 0.482031 
31.352000 0.474062 
31.360000 0.474062 
31.368000 0.474062 
31.376000 0.487969 
31.384000 0.480000 
31.392000 0.490000 
31.400000 0.467969 
31.408000 0.476094 
31.416000 0.480000 
31.424000 0.477969 
31.432000 0.476094 
31.440000 0.472031 
31.448000 0.477969 
31.456000 0.486094 
31.464000 0.467969 
31.472000 0.476094 
31.480000 0.482031 
31.488000 0.482031 
31.496000 0.484063 
31.504000 0.467969 
31.512000 0.477969 
31.520000 0.480000 
31.528000 0.477969 
31.536000 0.480000 
31.544000 0.477969 
31.552000 0.480000 
31.560000 0.484063 
31.568000 0.476094 
31.576000 0.487969 
31.584000 0.476094 
31.592000 0.472031 
31.600000 0.467969 
31.608000 0.482031 
31.616000 0.482031 
31.624000 0.470000 
31.632000 0.476094 
31.640000 0.486094 
31.648000 0.487969 
31.656000 0.476094 
31.664000 0.484063 
31.672000 0.486094 
31.680000 0.477969 
31.688000 0.484063 
31.696000 0.482031 
31.704000 0.480000 
31.712000 0.477969 
31.720000 0.482031 
31.728000 0.492031 
31.736000 0.484063 
31.744000 0.470000 
31.752000 0.476094 
31.760000 0.480000 
31.768000 0.480000 
31.776000 0.482031 
31.784000 0.486094 
31.792000 0.476094 
31.800000 0.480000 
31.808000 0.476094 
31.816000 0.482031 
31.824000 0.486094 
31.832000 0.482031 
31.840000 0.482031 
31.848000 0.476094 
31.856000 0.467969 
31.864000 0.482031 
31.872000 0.482031 
31.880000 0.482031 
31.888000 0.476094 
31.896000 0.476094 
31.904000 0.477969 
31.912000 0.474062 
31.920000 0.482031 
31.928000 0.480000 
31.936000 0.480000 
31.944000 0.484063 
31.952000 0.476094 
31.960000 0.467969 
31.968000 0.470000 
31.976000 0.482031 
31.984000 0.480000 
31.992000 0.482031 
32.000000 0.472031 
32.008000 0.476094 
32.016000 0.476094 
32.024000 0.486094 
32.032000 0.484063 
32.040000 0.477969 
32.048000 0.474062 
32.056000 0.477969 
32.064000 0.487969 
32.072000 0.480000 
32.080000 0.467969 
32.088000 0.477969 
32.096000 0.470000 
32.104000 0.486094 
32.112000 0.472031 
32.120000 0.476094 
32.128000 0.466094 
32.136000 0.480000 
32.144000 0.477969 
32.152000 0.480000 
32.160000 0.476094 
32.168000 0.466094 
32.176000 0.477969 
32.184000 0.477969 
32.192000 0.472031 
32.200000 0.467969 
32.208000 0.477969 
32.216000 0.484063 
32.224000 0.480000 
32.232000 0.476094 
32.240000 0.472031 
32.248000 0.470000 
32.256000 0.477969 
32.264000 0.492031 
32.272000 0.466094 
32.280000 0.477969 
32.288000 0.476094 
32.296000 0.482031 
32.304000 0.484063 
32.312000 0.484063 
32.320000 0.474062 
32.328000 0.477969 
32.336000 0.492031 
32.344000 0.486094 
32.352000 0.484063 
32.360000 0.476094 
32.368000 0.482031 
32.376000 0.494062 
32.384000 0.467969 
32.392000 0.467969 
32.400000 0.477969 
32.408000 0.474062 
32.416000 0.484063 
32.424000 0.476094 
32.432000 0.476094 
32.440000 0.486094 
32.448000 0.492031 
32.456000 0.482031 
32.464000 0.492031 
32.472000 0.474062 
32.480000 0.472031 
32.488000 0.497969 
32.496000 0.486094 
32.504000 0.477969 
32.512000 0.474062 
32.520000 0.472031 
32.528000 0.477969 
32.536000 0.487969 
32.544000 0.472031 
32.552000 0.477969 
32.560000 0.474062 
32.568000 0.484063 
32.576000 0.477969 
32.584000 0.464063 
32.592000 0.477969 
32.600000 0.480000 
32.608000 0.476094 
32.616000 0.480000 
32.624000 0.476094 
32.632000 0.480000 
32.640000 0.484063 
32.648000 0.482031 
32.656000 0.472031 
32.664000 0.477969 
32.672000 0.474062 
32.680000 0.476094 
32.688000 0.474062 
32.696000 0.476094 
32.704000 0.477969 
32.712000 0.486094 
32.720000 0.480000 
32.728000 0.467969 
32.736000 0.477969 
32.744000 0.477969 
32.752000 0.472031 
32.760000 0.474062 
32.768000 0.474062 
32.776000 0.464063 
32.784000 0.472031 
32.792000 0.476094 
32.800000 0.484063 
32.808000 0.477969 
32.816000 0.477969 
32.824000 0.470000 
32.832000 0.487969 
32.840000 0.477969 
32.848000 0.476094 
32.856000 0.482031 
32.864000 0.474062 
32.872000 0.482031 
32.880000 0.472031 
32.888000 0.480000 
32.896000 0.482031 
32.904000 0.477969 
32.912000 0.484063 
32.920000 0.480000 
32.928000 0.474062 
32.936000 0.487969 
32.944000 0.477969 
32.952000 0.476094 
32.960000 0.476094 
32.968000 0.474062 
32.976000 0.470000 
32.984000 0.487969 
32.992000 0.480000 
33.000000 0.476094 
33.008000 0.476094 
33.016000 0.480000 
33.024000 0.477969 
33.032000 0.472031 
33.040000 0.484063 
33.048000 0.486094 
33.056000 0.480000 
33.064000 0.486094 
33.072000 0.476094 
33.080000 0.477969 
33.088000 0.484063 
33.096000 0.482031 
33.104000 0.476094 
33.112000 0.466094 
33.120000 0.474062 
33.128000 0.477969 
33.136000 0.482031 
33.144000 0.470000 
33.152000 0.470000 
33.160000 0.477969 
33.168000 0.482031 
33.176000 0.484063 
33.184000 0.482031 
33.192000 0.482031 
33.200000 0.480000 
33.208000 0.480000 
33.216000 0.477969 
33.224000 0.467969 
33.232000 0.474062 
33.240000 0.467969 
33.248000 0.490000 
33.256000 0.472031 
33.264000 0.477969 
33.272000 0.476094 
33.280000 0.484063 
33.288000 0.492031 
33.296000 0.472031 
33.304000 0.494062 
33.312000 0.486094 
33.320000 0.480000 
33.328000 0.477969 
33.336000 0.484063 
33.344000 0.472031 
33.352000 0.474062 
33.360000 0.486094 
33.368000 0.484063 
33.376000 0.486094 
33.384000 0.472031 
33.392000 0.466094 
33.400000 0.477969 
33.408000 0.477969 
33.416000 0.477969 
33.424000 0.480000 
33.432000 0.474062 
33.440000 0.480000 
33.448000 0.487969 
33.456000 0.472031 
33.464000 0.474062 
33.472000 0.474062 
33.480000 0.476094 
33.488000 0.486094 
33.496000 0.484063 
33.504000 0.477969 
33.512000 0.477969 
33.520000 0.490000 
33.528000 0.477969 
33.536000 0.477969 
33.544000 0.474062 
33.552000 0.484063 
33.560000 0.490000 
33.568000 0.484063 
33.576000 0.482031 
33.584000 0.482031 
33.592000 0.476094 
33.600000 0.504062 
33.608000 0.472031 
33.616000 0.476094 
33.624000 0.487969 
33.632000 0.482031 
33.640000 0.474062 
33.648000 0.480000 
33.656000 0.474062 
33.664000 0.476094 
33.672000 0.486094 
33.680000 0.480000 
33.688000 0.482031 
33.696000 0.484063 
33.704000 0.472031 
33.712000 0.492031 
33.720000 0.480000 
33.728000 0.466094 
33.736000 0.482031 
33.744000 0.476094 
33.752000 0.480000 
33.760000 0.477969 
33.768000 0.474062 
33.776000 0.486094 
33.784000 0.482031 
33.792000 0.474062 
33.800000 0.470000 
33.808000 0.474062 
33.816000 0.480000 
33.824000 0.486094 
33.832000 0.484063 
33.840000 0.472031 
33.848000 0.474062 
33.856000 0.486094 
33.864000 0.477969 
33.872000 0.484063 
33.880000 0.480000 
33.888000 0.480000 
33.896000 0.484063 
33.904000 0.477969 
33.912000 0.480000 
33.920000 0.470000 
33.928000 0.472031 
33.936000 0.474062 
33.944000 0.474062 
33.952000 0.474062 
33.960000 0.484063 
33.968000 0.480000 
33.976000 0.427969 
33.984000 0.422031 
33.992000 0.417969 
34.000000 0.426094 
34.008000 0.422031 
34.016000 0.426094 
34.024000 0.424062 
34.032000 0.417969 
34.040000 0.417969 
34.048000 0.416094 
34.056000 0.416094 
34.064000 0.424062 
34.072000 0.422031 
34.080000 0.420000 
34.088000 0.427969 
34.096000 0.416094 
34.104000 0.420000 
34.112000 0.427969 
34.120000 0.417969 
34.128000 0.427969 
34.136000 0.420000 
34.144000 0.420000 
34.152000 0.406094 
34.160000 0.417969 
34.168000 0.424062 
34.176000 0.417969 
34.184000 0.422031 
34.192000 0.420000 
34.200000 0.420000 
34.208000 0.432031 
34.216000 0.417969 
34.224000 0.424062 
34.232000 0.406094 
34.240000 0.424062 
34.248000 0.422031 
34.256000 0.416094 
34.264000 0.430000 
34.272000 0.422031 
34.280000 0.422031 
34.288000 0.417969 
34.296000 0.420000 
34.304000 0.422031 
34.312000 0.424062 
34.320000 0.432031 
34.328000 0.416094 
34.336000 0.417969 
34.344000 0.417969 
34.352000 0.412031 
34.360000 0.424062 
34.368000 0.420000 
34.376000 0.416094 
34.384000 0.420000 
34.392000 0.422031 
34.400000 0.426094 
34.408000 0.426094 
34.416000 0.417969 
34.424000 0.412031 
34.432000 0.422031 
34.440000 0.424062 
34.448000 0.416094 
34.456000 0.426094 
34.464000 0.416094 
34.472000 0.417969 
34.480000 0.430000 
34.488000 0.422031 
34.496000 0.422031 
34.504000 0.422031 
34.512000 0.426094 
34.520000 0.406094 
34.528000 0.426094 
34.536000 0.417969 
34.544000 0.426094 
34.552000 0.417969 
34.560000 0.422031 
34.568000 0.416094 
34.576000 0.416094 
34.584000 0.424062 
34.592000 0.426094 
34.600000 0.416094 
34.608000 0.417969 
34.616000 0.426094 
34.624000 0.420000 
34.632000 0.426094 
34.640000 0.427969 
34.648000 0.417969 
34.656000 0.420000 
34.664000 0.420000 
34.672000 0.424062 
34.680000 0.416094 
34.688000 0.424062 
34.696000 0.422031 
34.704000 0.422031 
34.712000 0.436094 
34.720000 0.427969 
34.728000 0.404063 
34.736000 0.426094 
34.744000 0.416094 
34.752000 0.417969 
34.760000 0.414063 
34.768000 0.424062 
34.776000 0.427969 
34.784000 0.420000 
34.792000 0.432031 
34.800000 0.414063 
34.808000 0.417969 
34.816000 0.420000 
34.824000 0.422031 
34.832000 0.422031 
34.840000 0.414063 
34.848000 0.427969 
34.856000 0.420000 
34.864000 0.420000 
34.872000 0.437969 
34.880000 0.420000 
34.888000 0.416094 
34.896000 0.422031 
34.904000 0.422031 
34.912000 0.436094 
34.920000 0.420000 
34.928000 0.414063 
34.936000 0.430000 
34.944000 0.420000 
34.952000 0.436094 
34.960000 0.410000 
34.968000 0.422031 
34.976000 0.697969 
34.984000 0.430000 
34.992000 0.434063 
35.000000 0.430000 
35.008000 0.417969 
35.016000 0.426094 
35.024000 0.424062 
35.032000 0.436094 
35.040000 0.427969 
35.048000 0.424062 
35.056000 0.420000 
35.064000 0.420000 
35.072000 0.422031 
35.080000 0.422031 
35.088000 0.414063 
35.096000 0.414063 
35.104000 0.422031 
35.112000 0.430000 
35.120000 0.422031 
35.128000 0.424062 
35.136000 0.424062 
35.144000 0.427969 
35.152000 0.414063 
35.160000 0.424062 
35.168000 0.417969 
35.176000 0.427969 
35.184000 0.417969 
35.192000 0.412031 
35.200000 0.417969 
35.208000 0.427969 
35.216000 0.422031 
35.224000 0.426094 
35.232000 0.424062 
35.240000 0.417969 
35.248000 0.427969 
35.256000 0.432031 
35.264000 0.416094 
35.272000 0.417969 
35.280000 0.416094 
35.288000 0.420000 
35.296000 0.427969 
35.304000 0.420000 
35.312000 0.410000 
35.320000 0.416094 
35.328000 0.424062 
35.336000 0.417969 
35.344000 0.417969 
35.352000 0.412031 
35.360000 0.414063 
35.368000 0.432031 
35.376000 0.427969 
35.384000 0.417969 
35.392000 0.414063 
35.400000 0.426094 
35.408000 0.426094 
35.416000 0.407969 
35.424000 0.424062 
35.432000 0.410000 
35.440000 0.416094 
35.448000 0.426094 
35.456000 0.432031 
35.464000 0.420000 
35.472000 0.420000 
35.480000 0.422031 
35.488000 0.427969 
35.496000 0.430000 
35.504000 0.427969 
35.512000 0.407969 
35.520000 0.417969 
35.528000 0.427969 
35.536000 0.427969 
35.544000 0.422031 
35.552000 0.412031 
35.560000 0.424062 
35.568000 0.430000 
35.576000 0.414063 
35.584000 0.422031 
35.592000 0.426094 
35.600000 0.426094 
35.608000 0.424062 
35.616000 0.404063 
35.624000 0.416094 
35.632000 0.420000 
35.640000 0.424062 
35.648000 0.424062 
35.656000 0.412031 
35.664000 0.424062 
35.672000 0.414063 
35.680000 0.422031 
35.688000 0.426094 
35.696000 0.424062 
35.704000 0.414063 
35.712000 0.414063 
35.720000 0.434063 
35.728000 0.410000 
35.736000 0.427969 
35.744000 0.417969 
35.752000 0.414063 
35.760000 0.427969 
35.768000 0.426094 
35.776000 0.430000 
35.784000 0.420000 
35.792000 0.426094 
35.800000 0.427969 
35.808000 0.420000 
35.816000 0.422031 
35.824000 0.417969 
35.832000 0.427969 
35.840000 0.432031 
35.848000 0.427969 
35.856000 0.426094 
35.864000 0.414063 
35.872000 0.424062 
35.880000 0.420000 
35.888000 0.414063 
35.896000 0.426094 
35.904000 0.420000 
35.912000 0.430000 
35.920000 0.414063 
35.928000 0.422031 
35.936000 0.426094 
35.944000 0.420000 
35.952000 0.422031 
35.960000 0.392031 
35.968000 0.420000 
35.976000 0.673906 
35.984000 0.422031 
35.992000 0.422031 
36.000000 0.426094 
36.008000 0.426094 
36.016000 0.426094 
36.024000 0.420000 
36.032000 0.426094 
36.040000 0.424062 
36.048000 0.414063 
36.056000 0.410000 
36.064000 0.420000 
36.072000 0.430000 
36.080000 0.426094 
36.088000 0.424062 
36.096000 0.420000 
36.104000 0.426094 
36.112000 0.430000 
36.120000 0.420000 
36.128000 0.414063 
36.136000 0.417969 
36.144000 0.424062 
36.152000 0.422031 
36.160000 0.417969 
36.168000 0.420000 
36.176000 0.422031 
36.184000 0.420000 
36.192000 0.412031 
36.200000 0.426094 
36.208000 0.416094 
36.216000 0.416094 
36.224000 0.416094 
36.232000 0.414063 
36.240000 0.417969 
36.248000 0.414063 
36.256000 0.420000 
36.264000 0.422031 
36.272000 0.420000 
36.280000 0.417969 
36.288000 0.424062 
36.296000 0.426094 
36.304000 0.420000 
36.312000 0.420000 
36.320000 0.426094 
36.328000 0.416094 
36.336000 0.414063 
36.344000 0.426094 
36.352000 0.422031 
36.360000 0.414063 
36.368000 0.414063 
36.376000 0.412031 
36.384000 0.426094 
36.392000 0.416094 
36.400000 0.424062 
36.408000 0.420000 
36.416000 0.424062 
36.424000 0.424062 
36.432000 0.414063 
36.440000 0.422031 
36.448000 0.424062 
36.456000 0.422031 
36.464000 0.430000 
36.472000 0.416094 
36.480000 0.424062 
36.488000 0.422031 
36.496000 0.424062 
36.504000 0.412031 
36.512000 0.412031 
36.520000 0.420000 
36.528000 0.416094 
36.536000 0.420000 
36.544000 0.404063 
36.552000 0.424062 
36.560000 0.417969 
36.568000 0.426094 
36.576000 0.430000 
36.584000 0.412031 
36.592000 0.407969 
36.600000 0.416094 
36.608000 0.420000 
36.616000 0.420000 
36.624000 0.426094 
36.632000 0.420000 
36.640000 0.416094 
36.648000 0.412031 
36.656000 0.432031 
36.664000 0.422031 
36.672000 0.424062 
36.680000 0.417969 
36.688000 0.424062 
36.696000 0.430000 
36.704000 0.422031 
36.712000 0.417969 
36.720000 0.422031 
36.728000 0.420000 
36.736000 0.426094 
36.744000 0.426094 
36.752000 0.420000 
36.760000 0.416094 
36.768000 0.422031 
36.776000 0.426094 
36.784000 0.420000 
36.792000 0.422031 
36.800000 0.422031 
36.808000 0.416094 
36.816000 0.420000 
36.824000 0.417969 
36.832000 0.416094 
36.840000 0.420000 
36.848000 0.422031 
36.856000 0.422031 
36.864000 0.414063 
36.872000 0.410000 
36.880000 0.417969 
36.888000 0.427969 
36.896000 0.422031 
36.904000 0.422031 
36.912000 0.417969 
36.920000 0.426094 
36.928000 0.424062 
36.936000 0.427969 
36.944000 0.420000 
36.952000 0.414063 
36.960000 0.422031 
36.968000 0.422031 
36.976000 0.417969 
36.984000 0.424062 
36.992000 0.426094 
37.000000 0.424062 
37.008000 0.427969 
37.016000 0.417969 
37.024000 0.406094 
37.032000 0.417969 
37.040000 0.427969 
37.048000 0.424062 
37.056000 0.422031 
37.064000 0.426094 
37.072000 0.424062 
37.080000 0.426094 
37.088000 0.416094 
37.096000 0.424062 
37.104000 0.416094 
37.112000 0.420000 
37.120000 0.430000 
37.128000 0.416094 
37.136000 0.424062 
37.144000 0.414063 
37.152000 0.417969 
37.160000 0.414063 
37.168000 0.417969 
37.176000 0.417969 
37.184000 0.416094 
37.192000 0.424062 
37.200000 0.416094 
37.208000 0.427969 
37.216000 0.427969 
37.224000 0.420000 
37.232000 0.406094 
37.240000 0.434063 
37.248000 0.430000 
37.256000 0.422031 
37.264000 0.412031 
37.272000 0.424062 
37.280000 0.420000 
37.288000 0.414063 
37.296000 0.420000 
37.304000 0.416094 
37.312000 0.424062 
37.320000 0.424062 
37.328000 0.422031 
37.336000 0.420000 
37.344000 0.416094 
37.352000 0.424062 
37.360000 0.424062 
37.368000 0.430000 
37.376000 0.420000 
37.384000 0.416094 
37.392000 0.426094 
37.400000 0.422031 
37.408000 0.426094 
37.416000 0.417969 
37.424000 0.420000 
37.432000 0.414063 
37.440000 0.417969 
37.448000 0.420000 
37.456000 0.417969 
37.464000 0.420000 
37.472000 0.426094 
37.480000 0.424062 
37.488000 0.420000 
37.496000 0.420000 
37.504000 0.420000 
37.512000 0.434063 
37.520000 0.417969 
37.528000 0.412031 
37.536000 0.416094 
37.544000 0.432031 
37.552000 0.420000 
37.560000 0.422031 
37.568000 0.422031 
37.576000 0.420000 
37.584000 0.422031 
37.592000 0.430000 
37.600000 0.430000 
37.608000 0.422031 
37.616000 0.414063 
37.624000 0.420000 
37.632000 0.427969 
37.640000 0.416094 
37.648000 0.417969 
37.656000 0.426094 
37.664000 0.427969 
37.672000 0.426094 
37.680000 0.420000 
37.688000 0.412031 
37.696000 0.417969 
37.704000 0.422031 
37.712000 0.426094 
37.720000 0.412031 
37.728000 0.417969 
37.736000 0.416094 
37.744000 0.424062 
37.752000 0.432031 
37.760000 0.420000 
37.768000 0.420000 
37.776000 0.422031 
37.784000 0.426094 
37.792000 0.427969 
37.800000 0.420000 
37.808000 0.447969 
37.816000 0.420000 
37.824000 0.417969 
37.832000 0.426094 
37.840000 0.414063 
37.848000 0.424062 
37.856000 0.430000 
37.864000 0.420000 
37.872000 0.416094 
37.880000 0.417969 
37.888000 0.424062 
37.896000 0.414063 
37.904000 0.426094 
37.912000 0.420000 
37.920000 0.426094 
37.928000 0.420000 
37.936000 0.416094 
37.944000 0.434063 
37.952000 0.424062 
37.960000 0.424062 
37.968000 0.420000 
37.976000 0.417969 
37.984000 0.400000 
37.992000 0.417969 
38.000000 0.420000 
38.008000 0.420000 
38.016000 0.427969 
38.024000 0.450000 
38.032000 0.420000 
38.040000 0.362031 
38.048000 0.424062 
38.056000 0.420000 
38.064000 0.426094 
38.072000 0.424062 
38.080000 0.410000 
38.088000 0.414063 
38.096000 0.426094 
38.104000 0.427969 
38.112000 0.414063 
38.120000 0.422031 
38.128000 0.424062 
38.136000 0.424062 
38.144000 0.424062 
38.152000 0.420000 
38.160000 0.424062 
38.168000 0.417969 
38.176000 0.412031 
38.184000 0.417969 
38.192000 0.424062 
38.200000 0.414063 
38.208000 0.410000 
38.216000 0.427969 
38.224000 0.417969 
38.232000 0.436094 
38.240000 0.410000 
38.248000 0.420000 
38.256000 0.424062 
38.264000 0.426094 
38.272000 0.420000 
38.280000 0.416094 
38.288000 0.420000 
38.296000 0.427969 
38.304000 0.424062 
38.312000 0.420000 
38.320000 0.420000 
38.328000 0.420000 
38.336000 0.427969 
38.344000 0.417969 
38.352000 0.426094 
38.360000 0.416094 
38.368000 0.422031 
38.376000 0.422031 
38.384000 0.424062 
38.392000 0.420000 
38.400000 0.417969 
38.408000 0.420000 
38.416000 0.414063 
38.424000 0.420000 
38.432000 0.424062 
38.440000 0.420000 
38.448000 0.420000 
38.456000 0.410000 
38.464000 0.416094 
38.472000 0.422031 
38.480000 0.416094 
38.488000 0.416094 
38.496000 0.416094 
38.504000 0.414063 
38.512000 0.426094 
38.520000 0.414063 
38.528000 0.424062 
38.536000 0.426094 
38.544000 0.420000 
38.552000 0.420000 
38.560000 0.426094 
38.568000 0.424062 
38.576000 0.420000 
38.584000 0.426094 
38.592000 0.422031 
38.600000 0.420000 
38.608000 0.422031 
38.616000 0.417969 
38.624000 0.424062 
38.632000 0.412031 
38.640000 0.432031 
38.648000 0.432031 
38.656000 0.424062 
38.664000 0.422031 
38.672000 0.414063 
38.680000 0.430000 
38.688000 0.426094 
38.696000 0.426094 
38.704000 0.422031 
38.712000 0.424062 
38.720000 0.420000 
38.728000 0.417969 
38.736000 0.424062 
38.744000 0.416094 
38.752000 0.417969 
38.760000 0.424062 
38.768000 0.416094 
38.776000 0.424062 
38.784000 0.412031 
38.792000 0.416094 
38.800000 0.424062 
38.808000 0.420000 
38.816000 0.417969 
38.824000 0.424062 
38.832000 0.427969 
38.840000 0.426094 
38.848000 0.414063 
38.856000 0.426094 
38.864000 0.422031 
38.872000 0.422031 
38.880000 0.426094 
38.888000 0.416094 
38.896000 0.422031 
38.904000 0.422031 
38.912000 0.424062 
38.920000 0.422031 
38.928000 0.427969 
38.936000 0.417969 
38.944000 0.417969 
38.952000 0.412031 
38.960000 0.422031 
38.968000 0.417969 
38.976000 0.416094 
38.984000 0.416094 
38.992000 0.412031 
39.000000 0.422031 
39.008000 0.414063 
39.016000 0.417969 
39.024000 0.426094 
39.032000 0.417969 
39.040000 0.420000 
39.048000 0.422031 
39.056000 0.416094 
39.064000 0.422031 
39.072000 0.417969 
39.080000 0.422031 
39.088000 0.410000 
39.096000 0.422031 
39.104000 0.417969 
39.112000 0.420000 
39.120000 0.427969 
39.128000 0.416094 
39.136000 0.412031 
39.144000 0.414063 
39.152000 0.417969 
39.160000 0.424062 
39.168000 0.414063 
39.176000 0.424062 
39.184000 0.412031 
39.192000 0.420000 
39.200000 0.420000 
39.208000 0.417969 
39.216000 0.424062 
39.224000 0.404063 
39.232000 0.422031 
39.240000 0.427969 
39.248000 0.422031 
39.256000 0.417969 
39.264000 0.416094 
39.272000 0.422031 
39.280000 0.417969 
39.288000 0.414063 
39.296000 0.412031 
39.304000 0.410000 
39.312000 0.430000 
39.320000 0.420000 
39.328000 0.417969 
39.336000 0.416094 
39.344000 0.414063 
39.352000 0.414063 
39.360000 0.417969 
39.368000 0.417969 
39.376000 0.416094 
39.384000 0.412031 
39.392000 0.416094 
39.400000 0.416094 
39.408000 0.416094 
39.416000 0.426094 
39.424000 0.420000 
39.432000 0.434063 
39.440000 0.424062 
39.448000 0.410000 
39.456000 0.422031 
39.464000 0.424062 
39.472000 0.427969 
39.480000 0.414063 
39.488000 0.417969 
39.496000 0.420000 
39.504000 0.427969 
39.512000 0.424062 
39.520000 0.416094 
39.528000 0.422031 
39.536000 0.416094 
39.544000 0.422031 
39.552000 0.430000 
39.560000 0.414063 
39.568000 0.410000 
39.576000 0.427969 
39.584000 0.414063 
39.592000 0.432031 
39.600000 0.420000 
39.608000 0.426094 
39.616000 0.420000 
39.624000 0.426094 
39.632000 0.414063 
39.640000 0.424062 
39.648000 0.422031 
39.656000 0.424062 
39.664000 0.422031 
39.672000 0.414063 
39.680000 0.424062 
39.688000 0.417969 
39.696000 0.420000 
39.704000 0.420000 
39.712000 0.416094 
39.720000 0.414063 
39.728000 0.417969 
39.736000 0.427969 
39.744000 0.426094 
39.752000 0.412031 
39.760000 0.426094 
39.768000 0.422031 
39.776000 0.432031 
39.784000 0.420000 
39.792000 0.422031 
39.800000 0.417969 
39.808000 0.426094 
39.816000 0.420000 
39.824000 0.424062 
39.832000 0.422031 
39.840000 0.412031 
39.848000 0.417969 
39.856000 0.426094 
39.864000 0.420000 
39.872000 0.416094 
39.880000 0.414063 
39.888000 0.424062 
39.896000 0.430000 
39.904000 0.420000 
39.912000 0.422031 
39.920000 0.422031 
39.928000 0.412031 
39.936000 0.417969 
39.944000 0.422031 
39.952000 0.417969 
39.960000 0.422031 
39.968000 0.420000 
39.976000 0.430000 
39.984000 0.427969 
39.992000 0.420000 

==> data/S1.txt <==
0.02000000	1.000000000000
0.04000000	1.006703372682
0.06000000	1.053867389764
0.08000000	1.067793869951
0.10000000	1.098893006071
0.12000000	1.019901556460
0.14000000	1.013688810083
0.16000000	1.020326945113
0.18000000	1.094340282266
0.20000000	1.100126099875
0.22000000	1.150083775168
0.24000000	1.116163198812
0.26000000	1.102124614299
0.28000000	1.049280297567
0.30000000	1.022293215420
0.32000000	1.039490389574
0.34000000	1.128702135778
0.36000000	1.174325281610
0.38000000	1.226955962185
0.40000000	1.259417554903
0.42000000	1.384738741213
0.44000000	1.433531036668
0.46000000	1.440378342818
0.48000000	1.441640741818
0.50000000	1.464891914393
0.52000000	1.472576080643
0.54000000	1.419838987119
0.56000000	1.395149615644
0.58000000	1.421480765750
0.60000000	1.427708989168
0.62000000	1.444291862775
0.64000000	1.388241793488
0.66000000	1.317581617502
0.68000000	1.275803384268
0.70000000	1.243338178918
0.72000000	1.279865571025
0.74000000	1.228397147396
0.76000000	1.175560411083
0.78000000	1.183740133222
0.80000000	1.249454037595
0.82000000	1.171473671200
0.84000000	1.313198271924
0.86000000	1.348895107846
0.88000000	1.326871037538
0.90000000	1.340574868914
0.92000000	1.471851499194
0.94000000	1.376802752972
0.96000000	1.348674101428
0.98000000	1.102337965234
1.00000000	1.071168494475

==> data/StepApprox.txt <==
0.0000000	0.269896
28.660000	0.269896
28.660001	0.418586
29.660000	0.418586
29.660001	0.478139
33.968000	0.478139
33.968001	0.421531
39.995999	0.421531

==> data/SumRegression.txt <==
3.000000	5.90144E-9
3.301030	2.72688E-9
3.698970	1.16203E-9
4.000000	6.45884E-10
4.301030	3.82875E-10
4.698970	2.45006E-10
4.845098	2.24789E-10
5.000000	1.81712E-10
5.301030	1.41588E-10
5.477121	1.28974E-10
5.698970	1.19900E-10
5.845098	1.14080E-10
5.929419	1.15060E-10
6.000000	1.12153E-10
6.301030	1.03767E-10
6.477121	1.06961E-10
6.698970	9.65844E-11
7.000000	1.05295E-10

==> data/TreatedData.txt <==
0.0000000	0.269896
28.660000	0.269896
28.660001	0.418586
29.660000	0.418586
29.660001	0.478139
33.968000	0.478139
33.968001	0.421531
39.995999	0.421531

==> data/UnitaryPower.txt <==
3.000000	4.190000E-7
3.301030	1.990000E-7
3.698970	9.470000E-8
4.000000	5.800000E-8
4.301030	3.800000E-8
4.698970	2.630000E-8
4.845098	2.460000E-8
5.000000	2.000000E-8
5.301030	1.870000E-8
5.477121	1.780000E-8
5.698970	1.680000E-8
5.845098	1.680000E-8
5.929419	1.720000E-8
6.000000	1.680000E-8
6.301030	1.560000E-8
6.477121	1.670000E-8
6.698970	1.450000E-8
7.000000	1.700000E-8


==> data/all_from_akca_fm_su.txt <==
#{Data transfers}
#{size},#{time (s)},#{power (W)}
1000   ,0.00012219 ,0.000786827
2000   ,0.000149068,0.000964973
5000   ,0.000172517,0.001386241
10000  ,0.000321641,0.002139488
20000  ,0.000418555,0.003222079
2000000,0.030316534,0.20801877
5000000,0.061184495,0.536819129

#{Addition of vectors (DAXPY)}
#{size},#{time (s)},#{power (W)}
1000,    0.000005008,0.000305963
2000,    0.000006545,0.000390259
5000,    0.000006763,0.000408337
10000,   0.000006535,0.000420392
20000,   0.000009760,0.000571913
2000000,0.000456454,0.027676176
5000000,0.001142272,0.069889335

#{Element wise product}
#{size},#{time (s)},#{power (W)}
1000   ,0.000005008,0.000318909
2000   ,0.000006545,0.000462524
5000   ,0.000006763,0.000563243
10000  ,0.000006535,0.000541402
20000  ,0.000009760 ,0.000982404
2000000,0.000456454,0.046621519
5000000,0.001142272,0.160956136

#{Double precision dot product (DDOT)}
#{n},{time (s)},{P (W)},{E (J)},{time (s)},{P (W)},{E (J)}
49248,0.002,54.735,0.113,0.006,55.780,0.329
89056,0.004,54.841,0.201,0.010,55.886,0.584
101168,0.004,54.672,0.227,0.012,55.717,0.659
181888,0.007,54.747,0.404,0.021,55.792,1.174
270336,0.011,55.032,0.590,0.031,56.053,1.714
296208,0.012,55.427,0.645,0.033,56.457,1.875
416176,0.016,55.644,0.892,0.046,56.693,2.594
450528,0.018,55.559,0.979,0.050,56.601,2.847
544563,0.021,55.587,1.178,0.060,56.629,3.424
606816,0.024,55.717,1.314,0.067,56.694,3.815
650848,0.025,55.604,1.418,0.073,56.763,4.130
848256,0.033,55.865,1.842,0.094,56.884,5.351
903168,0.036,55.771,2.020,0.103,56.814,5.873
1213488,0.049,55.884,2.718,0.139,56.927,7.901
1325848,0.053,55.863,2.968,0.152,56.906,8.628
1587808,0.064,55.892,3.555,0.182,56.935,10.335

#{Double precision SpMV with CSR format}
#{n},{time (s)},{P (W)},{E (J)},{time (s)},{P (W)},{E (J)}
49248,0.0005,141.218,0.068,0.001,149.312,0.088
89056,0.001,142.526,0.120,0.001,150.716,0.161
101168,0.001,144.229,0.136,0.001,151.423,0.183
181888,0.002,147.086,0.242,0.002,153.193,0.330
270336,0.002,148.453,0.363,0.003,154.243,0.493
296208,0.003,148.591,0.401,0.003,154.756,0.541
416176,0.004,148.866,0.566,0.005,155.473,0.763
450528,0.004,150.368,0.617,0.005,155.742,0.827
544563,0.005,151.245,0.754,0.006,156.787,1.007
606816,0.006,150.650,0.837,0.007,156.451,1.118
650848,0.006,149.420,0.891,0.008,156.229,1.198
848256,0.008,149.289,1.176,0.010,155.357,1.552
1213488,0.011,149.354,1.676,0.014,155.280,2.219
1325848,0.012,145.663,1.807,0.016,155.419,2.427
1587808,0.015,147.669,2.165,0.019,155.728,2.913

#{Double precision Conjugate Gradient with CSR format}
#{n},{time (s)},{P (W)},{E (J)},{time (s)},{P (W)},{E (J)}
89056,195,0.295,98.528,29.066,0.421,107.948,45.414 
101168,203,0.313,100.201,31.363,0.471,110.271,51.888 
181888,249,0.732,112.051,82.021,0.833,124.062,103.381 
270336,289,1.060,121.207,128.480,1.297,129.905,168.455 
296208,299,1.155,123.190,142.284,1.436,133.129,191.199 
416176,335,1.780,124.854,222.240,2.148,137.259,294.833 
450528,344,1.930,133.225,257.124,2.360,139.240,328.605 
544563,371,2.460,133.564,328.568,3.003,140.889,423.019 
606816,386,2.735,133.052,363.898,3.446,140.968,485.776 
650848,394,2.460,133.772,329.078,3.741,141.852,530.609 
848256,435,4.336,137.843,597.618,5.250,145.828,765.595 
1213488,491,6.872,141.169,970.115,8.396,146.889,1233.248 
1325848,538,8.180,141.747,1159.492,9.945,150.403,1495.759 


==> data/z_add_vector.txt <==
#{Addition of vectors (DAXPY)}
#{size},#{time (s)},#{power (W)}
1000,    0.000005008,0.000305963
2000,    0.000006545,0.000390259
5000,    0.000006763,0.000408337
10000,   0.000006535,0.000420392
20000,   0.000009760,0.000571913
2000000,0.000456454,0.027676176
5000000,0.001142272,0.069889335


==> data/z_cg.txt <==
#{Double precision Conjugate Gradient with CSR format}
#{n},{time (s)},{P (W)},{E (J)},{time (s)},{P (W)},{E (J)}
89056,195,0.295,98.528,29.066,0.421,107.948,45.414
101168,203,0.313,100.201,31.363,0.471,110.271,51.888
181888,249,0.732,112.051,82.021,0.833,124.062,103.381
270336,289,1.060,121.207,128.480,1.297,129.905,168.455
296208,299,1.155,123.190,142.284,1.436,133.129,191.199
416176,335,1.780,124.854,222.240,2.148,137.259,294.833
450528,344,1.930,133.225,257.124,2.360,139.240,328.605
544563,371,2.460,133.564,328.568,3.003,140.889,423.019
606816,386,2.735,133.052,363.898,3.446,140.968,485.776
650848,394,2.460,133.772,329.078,3.741,141.852,530.609
848256,435,4.336,137.843,597.618,5.250,145.828,765.595
1213488,491,6.872,141.169,970.115,8.396,146.889,1233.248
1325848,538,8.180,141.747,1159.492,9.945,150.403,1495.759


==> data/z_data_transfer.txt <==
#{Data transfers}
#{size},#{time (s)},#{power (W)}
1000   ,0.00012219 ,0.000786827
2000   ,0.000149068,0.000964973
5000   ,0.000172517,0.001386241
10000  ,0.000321641,0.002139488
20000  ,0.000418555,0.003222079
2000000,0.030316534,0.20801877
5000000,0.061184495,0.536819129


==> data/z_ddot.txt <==
#{Double precision dot product (DDOT)}
#{n},{time (s)},{P (W)},{E (J)},{time (s)},{P (W)},{E (J)}
49248,0.002,54.735,0.113,0.006,55.780,0.329
89056,0.004,54.841,0.201,0.010,55.886,0.584
101168,0.004,54.672,0.227,0.012,55.717,0.659
181888,0.007,54.747,0.404,0.021,55.792,1.174
270336,0.011,55.032,0.590,0.031,56.053,1.714
296208,0.012,55.427,0.645,0.033,56.457,1.875
416176,0.016,55.644,0.892,0.046,56.693,2.594
450528,0.018,55.559,0.979,0.050,56.601,2.847
544563,0.021,55.587,1.178,0.060,56.629,3.424
606816,0.024,55.717,1.314,0.067,56.694,3.815
650848,0.025,55.604,1.418,0.073,56.763,4.130
848256,0.033,55.865,1.842,0.094,56.884,5.351
903168,0.036,55.771,2.020,0.103,56.814,5.873
1213488,0.049,55.884,2.718,0.139,56.927,7.901
1325848,0.053,55.863,2.968,0.152,56.906,8.628
1587808,0.064,55.892,3.555,0.182,56.935,10.335


==> data/z_ew_product.txt <==
#{Element wise product}
#{size},#{time (s)},#{power (W)}
1000   ,0.000005008,0.000318909
2000   ,0.000006545,0.000462524
5000   ,0.000006763,0.000563243
10000  ,0.000006535,0.000541402
20000  ,0.000009760 ,0.000982404
2000000,0.000456454,0.046621519
5000000,0.001142272,0.160956136


==> data/z_spmv.txt <==
#{Double precision SpMV with CSR format}
#{n},{time (s)},{P (W)},{E (J)},{time (s)},{P (W)},{E (J)}
49248,0.0005,141.218,0.068,0.001,149.312,0.088
89056,0.001,142.526,0.120,0.001,150.716,0.161
101168,0.001,144.229,0.136,0.001,151.423,0.183
181888,0.002,147.086,0.242,0.002,153.193,0.330
270336,0.002,148.453,0.363,0.003,154.243,0.493
296208,0.003,148.591,0.401,0.003,154.756,0.541
416176,0.004,148.866,0.566,0.005,155.473,0.763
450528,0.004,150.368,0.617,0.005,155.742,0.827
544563,0.005,151.245,0.754,0.006,156.787,1.007
606816,0.006,150.650,0.837,0.007,156.451,1.118
650848,0.006,149.420,0.891,0.008,156.229,1.198
848256,0.008,149.289,1.176,0.010,155.357,1.552
1213488,0.011,149.354,1.676,0.014,155.280,2.219
1325848,0.012,145.663,1.807,0.016,155.419,2.427
1587808,0.015,147.669,2.165,0.019,155.728,2.913

